Resonant and Ultra-short-period Planet Systems are at Opposite Ends of the Exoplanet Age Distribution

Exoplanet systems are thought to evolve on secular timescales over billions of years. This evolution is impossible to directly observe on human timescales in most individual systems. While the availability of accurate and precise age inferences for individual exoplanet host stars with ages $\tau$ in the interval $1~\text{Gyr}\lesssim~\tau~\lesssim10~\text{Gyr}$ would constrain this evolution, accurate and precise age inferences are difficult to obtain for isolated field dwarfs like the host stars of most exoplanets. The Galactic velocity dispersion of a thin disk stellar population monotonically grows with time, and the relationship between age and velocity dispersion in a given Galactic location can be calibrated by a stellar population for which accurate and precise age inferences are possible. Using a sample of subgiants with precise age inferences, we calibrate the age--velocity dispersion relation in the Kepler field. Applying this relation to the Kepler field's planet populations, we find that Kepler-discovered systems plausibly in second-order mean-motion resonances have $1~\text{Gyr}\lesssim~\tau~\lesssim2~\text{Gyr}$. The same is true for systems plausibly in first-order mean-motion resonances, but only for systems likely affected by tidal dissipation inside their innermost planets. These observations suggest that many planetary systems diffuse away from initially resonant configurations on secular timescales. Our calibrated relation also indicates that ultra-short-period (USP) planet systems have typical ages in the interval $5~\text{Gyr}\lesssim~\tau~\lesssim6~\text{Gyr}$. We propose that USP planets tidally migrated from initial periods in the range $1~\text{d}\lesssim~P~\lesssim2~\text{d}$ to their observed locations at $P<1~\text{d}$ over billions of years and trillions of cycles of secular eccentricity excitation and inside-planet damping.

==> age_vd_relation_points_rounded.csv <==
,average_age,disp_50_16,disp_50,disp_84_50
0,2.04007,1.35312,34.17309,1.5854
1,2.04181,1.21826,34.28341,1.22931
2,2.04354,1.29945,34.62238,1.51263
3,2.04525,1.50722,34.53612,1.30693
4,2.04695,1.58769,34.56045,1.53181
5,2.04868,1.52845,34.4636,1.48397
6,2.0504,1.20451,34.35825,1.22901
7,2.0521,1.54166,34.30429,1.42783
8,2.0538,1.4962,34.34044,1.71104
9,2.05549,1.37817,34.26295,1.35232
10,2.05719,1.42816,34.15588,1.57174
11,2.05888,1.27645,34.04333,1.21835
12,2.06056,1.44241,33.88869,1.43439
13,2.06226,1.3586,33.85414,1.22677
14,2.06396,1.31262,33.82857,1.42357
15,2.06565,1.34372,33.7394,1.23543
16,2.06732,1.32749,34.1469,1.26399
17,2.06898,1.65339,33.98959,1.55794
18,2.07064,1.60155,33.94026,1.54615
19,2.07228,1.59257,34.02704,1.50005
20,2.07394,1.41989,34.07451,1.50448
21,2.07557,1.47618,34.00821,1.50911
22,2.07721,1.47361,34.07809,1.27428
23,2.07884,1.36904,33.9772,1.36266
24,2.08047,1.44184,33.96192,1.38714
25,2.08209,1.32765,33.85677,1.38905
26,2.08369,1.27687,33.79426,1.46417
27,2.08527,1.24636,33.69116,1.25184
28,2.08685,1.44772,33.97577,1.45767
29,2.08841,1.56114,33.8464,1.61317
30,2.08995,1.50932,33.81582,1.46814
31,2.09149,1.24049,33.68817,1.38456
32,2.09302,1.32531,33.69234,1.05655
33,2.09456,1.28619,33.64756,1.30092
34,2.09611,1.66007,33.48661,1.62506
35,2.09765,1.51339,33.68499,1.4521
36,2.09919,1.30178,33.57419,1.42305
37,2.10071,1.34733,33.4999,1.39544
38,2.10222,1.39344,33.64328,1.25025
39,2.10372,1.26844,33.61481,1.21413
40,2.1052,1.22868,33.50012,1.4098
41,2.1067,1.37091,33.55428,1.47936
42,2.1082,1.61392,33.42488,1.59341
43,2.10969,1.30226,33.33622,1.42456
44,2.11119,1.40504,33.45467,1.45734
45,2.11267,1.29265,33.47025,1.41139
46,2.11413,1.33947,33.61632,1.44689
47,2.11558,1.32251,33.63918,1.40123
48,2.11703,1.42648,33.65899,1.37443
49,2.11846,1.43968,33.68055,1.18353
50,2.11989,1.25797,33.60347,1.41279
51,2.12131,1.36592,33.62468,1.50992
52,2.12272,1.22811,33.50585,1.18565
53,2.12413,1.15699,33.53691,1.35396
54,2.12553,1.33282,33.44428,1.43667
55,2.12693,1.24943,33.43422,1.17185
56,2.12832,1.48368,33.48742,1.27284
57,2.1297,1.37487,33.54611,1.19191
58,2.13107,1.32215,33.49654,1.3552
59,2.13247,1.22714,33.36332,1.22663
60,2.13385,1.31338,33.40178,1.43768
61,2.13523,1.29103,33.42132,1.43638
62,2.1366,1.24632,33.3279,1.10787
63,2.138,1.22468,33.32441,1.13956
64,2.13939,1.20604,33.34498,1.08954
65,2.14077,1.06843,33.82782,1.21213
66,2.14214,1.29408,33.73898,1.43152
67,2.14352,1.41285,33.77101,1.40694
68,2.14488,1.15803,33.6915,1.2808
69,2.14624,1.34653,33.6342,1.40513
70,2.14761,1.33296,33.71989,1.4156
71,2.14898,1.20256,33.76663,1.3198
72,2.15034,1.3599,33.89704,1.28825
73,2.1517,1.50906,33.85315,1.35435
74,2.15306,1.40343,33.8716,1.28937
75,2.15441,1.30435,33.93859,1.41883
76,2.15575,1.0453,33.84637,1.07431
77,2.1571,1.26319,33.81285,1.0784
78,2.15844,1.45943,33.80854,1.34126
79,2.15978,1.28646,33.88542,0.96487
80,2.16111,1.36211,33.90856,1.27739
81,2.16246,1.39285,33.86221,1.29961
82,2.16383,1.28119,33.79023,1.4729
83,2.16519,1.27149,33.7289,1.30857
84,2.16654,1.11321,33.709,1.06993
85,2.16788,1.35111,33.59862,1.57827
86,2.16922,1.32408,33.5676,1.40584
87,2.17054,1.15888,33.59181,1.17077
88,2.17185,1.42002,33.72762,1.45396
89,2.17316,1.50625,33.74936,1.40726
90,2.17446,1.19591,34.00915,1.35671
91,2.17575,1.29785,34.00414,1.26431
92,2.17703,1.36277,34.16596,1.45188
93,2.1783,1.13732,34.13994,1.11661
94,2.17959,1.2896,34.1302,1.23567
95,2.18086,1.19103,34.11917,1.08559
96,2.18213,1.19609,34.11547,1.15902
97,2.1834,1.4025,34.19192,1.40606
98,2.18466,1.2597,34.26928,0.96713
99,2.18592,1.29208,34.19419,1.2713
100,2.18717,1.21957,34.15852,1.33156
101,2.18842,1.10234,34.22975,1.39245
102,2.18965,1.23013,34.3473,1.19102
103,2.19088,1.20924,34.31877,1.22352
104,2.1921,1.1349,34.19755,1.09109
105,2.19331,1.10992,34.2289,1.10227
106,2.19452,1.17922,34.18144,1.13036
107,2.19572,1.11005,34.23357,0.99346
108,2.19692,1.07028,34.22668,1.14169
109,2.19812,1.28573,34.24016,1.1306
110,2.19934,1.31473,34.20204,1.26091
111,2.20056,1.23449,34.13549,1.16759
112,2.2018,1.36527,34.26519,1.35236
113,2.20305,1.07743,34.32456,1.04249
114,2.20429,1.20716,34.31737,1.42239
115,2.20556,1.2602,34.35777,1.36563
116,2.20683,1.14969,34.39472,1.12722
117,2.2081,1.18621,34.31602,0.94533
118,2.20938,1.07972,34.30918,1.1981
119,2.21067,1.1171,34.37299,1.19254
120,2.21195,1.30067,34.43552,1.18914
121,2.21324,1.00097,34.4835,0.98136
122,2.21452,1.09956,34.44177,1.27147
123,2.2158,1.06401,34.45974,1.19159
124,2.21707,1.1655,34.6496,1.18471
125,2.21836,1.16058,34.66595,1.1253
126,2.21963,1.11692,34.64202,1.11996
127,2.2209,1.14418,34.71588,1.22261
128,2.22216,1.12953,34.71932,0.97857
129,2.22342,1.0259,34.67827,1.03033
130,2.22469,1.25564,34.86487,1.02052
131,2.22596,1.19127,34.86095,1.1202
132,2.22723,1.24385,34.91124,1.27356
133,2.22849,1.11842,34.86269,1.19354
134,2.22975,1.04511,34.76131,0.95334
135,2.23101,1.19952,34.80201,1.01593
136,2.23227,1.18914,34.85163,1.11284
137,2.23352,1.14857,34.89676,1.05788
138,2.23476,1.08659,34.91199,1.04134
139,2.236,1.12961,34.8232,1.14206
140,2.23724,1.07931,34.77129,1.23348
141,2.23847,1.17479,35.04294,1.18127
142,2.2397,1.17877,35.04886,1.06373
143,2.24092,1.11822,35.0317,1.2804
144,2.24213,1.15646,35.01796,1.26319
145,2.24334,1.21231,35.01212,1.06597
146,2.24455,1.21957,35.01753,1.18462
147,2.24574,1.15893,35.00301,0.97739
148,2.24694,1.23119,35.01905,1.17883
149,2.24813,1.07844,35.06132,1.14635
150,2.24932,1.01787,35.02784,1.02846
151,2.2505,1.04424,34.98028,1.09013
152,2.25167,1.14712,35.14291,1.16064
153,2.25283,1.33105,35.11535,1.17766
154,2.254,1.11175,35.03723,1.16956
155,2.25515,1.07826,34.93211,1.16657
156,2.2563,0.96165,35.0414,1.14662
157,2.25745,0.93938,35.01246,1.04473
158,2.2586,1.0123,35.01314,1.23598
159,2.25975,1.16595,34.95289,1.15033
160,2.2609,1.17033,35.01856,1.28305
161,2.26205,1.14456,35.01946,1.11571
162,2.26319,1.36257,35.05833,1.17465
163,2.26433,1.06614,35.0138,1.03332
164,2.26548,1.17383,35.061,1.17622
165,2.26662,1.2854,35.14617,1.26969
166,2.26776,1.17872,35.13681,1.02855
167,2.2689,1.13784,35.29319,1.25944
168,2.27003,1.2519,35.2881,1.11396
169,2.27116,1.06448,35.24914,1.03761
170,2.27228,1.01654,35.34633,1.06073
171,2.2734,1.26894,35.4645,1.27847
172,2.27452,0.95937,35.55633,1.02086
173,2.27564,1.0999,35.61778,1.05233
174,2.27677,1.29092,35.67662,1.09387
175,2.27789,1.10373,35.75796,0.98683
176,2.27901,1.12512,35.73561,1.21333
177,2.28013,1.17052,35.8106,1.15019
178,2.28124,1.26213,35.7803,1.11276
179,2.28236,1.30678,35.72805,1.06118
180,2.28348,1.19885,35.69114,1.1505
181,2.28459,1.13075,35.64463,1.10128
182,2.28569,0.97273,35.62094,0.84197
183,2.28679,1.02898,35.55998,0.99456
184,2.28789,1.0128,35.57232,1.01738
185,2.28898,1.0863,35.55662,1.18732
186,2.29007,1.03146,35.6123,1.11828
187,2.29117,1.13852,35.58796,1.1478
188,2.29226,1.16037,35.57582,1.29619
189,2.29335,1.36283,35.64606,1.05756
190,2.29443,0.97165,35.67778,0.89144
191,2.29551,0.94884,35.71035,1.05503
192,2.2966,0.94177,35.71692,0.85444
193,2.29768,1.1637,35.69767,1.23744
194,2.29878,1.02754,35.63893,1.11958
195,2.29987,1.06881,35.64115,1.01019
196,2.30096,1.14128,35.64329,0.95584
197,2.30205,0.97936,35.65303,0.9299
198,2.30314,1.24119,35.64623,1.27299
199,2.30423,1.04287,35.61801,1.11217
200,2.30532,0.88166,35.55075,0.92233
201,2.30641,0.87368,35.55242,0.97771
202,2.3075,1.04139,35.64487,1.19251
203,2.30859,1.04418,35.59377,1.14205
204,2.30968,0.9546,35.63177,0.99107
205,2.31077,1.04846,35.69653,1.00291
206,2.31185,1.07523,35.69457,0.94278
207,2.31293,1.01153,35.68346,1.00737
208,2.314,0.93604,35.6203,0.87874
209,2.31507,1.11026,35.62761,0.95768
210,2.31614,1.20568,35.65191,1.17126
211,2.3172,0.99527,35.60744,1.07409
212,2.31826,0.95219,35.5394,0.87264
213,2.31931,1.06637,35.57204,1.15493
214,2.32036,1.05877,35.54949,1.07204
215,2.3214,0.95197,35.50171,0.85133
216,2.32243,1.03039,35.45124,0.96576
217,2.32347,1.10946,35.42697,1.06443
218,2.3245,1.05768,35.46382,1.11205
219,2.32552,1.21198,35.45522,1.25686
220,2.32655,1.09192,35.55385,0.90459
221,2.32758,1.09193,35.6535,1.03343
222,2.3286,0.91951,35.66274,1.11183
223,2.32963,1.0077,35.65477,0.94814
224,2.33065,0.93101,35.75062,1.01345
225,2.33166,0.95311,35.72804,0.80445
226,2.33267,0.95005,35.74853,0.94485
227,2.33368,0.99983,35.75467,0.99362
228,2.33469,1.02839,35.75236,0.94406
229,2.33569,1.1681,35.71938,0.97039
230,2.33671,1.12536,35.79061,1.0781
231,2.33772,0.91885,35.75268,0.87742
232,2.33876,1.0736,35.77898,1.13167
233,2.3398,0.89554,35.87897,0.85236
234,2.34084,0.95712,35.91093,0.87276
235,2.34189,1.06851,35.8938,1.01762
236,2.34295,1.13038,35.86565,0.87377
237,2.344,1.00391,35.81393,1.05593
238,2.34505,1.02683,35.9148,0.93961
239,2.3461,0.77262,35.89594,0.95844
240,2.34715,0.93465,35.94319,0.86557
241,2.34819,0.91831,35.99164,1.05962
242,2.34924,1.13553,35.94654,1.02358
243,2.35028,1.00132,35.95871,0.94599
244,2.35133,0.83591,35.97528,0.89952
245,2.35237,0.88976,35.90888,0.88095
246,2.35341,1.00577,35.87979,0.9524
247,2.35445,0.93895,35.89197,0.941
248,2.35549,1.07995,35.85874,0.96551
249,2.35652,0.92765,35.85009,0.99872
250,2.35755,0.97067,35.96032,0.91455
251,2.35858,1.10816,35.9292,1.0706
252,2.3596,1.13426,35.89891,0.9986
253,2.36063,0.85465,35.91841,0.97229
254,2.36164,0.96938,35.97123,1.06789
255,2.36266,1.05859,36.13982,0.97963
256,2.36368,1.01175,36.11769,0.94631
257,2.3647,0.97127,36.18516,0.87385
258,2.36571,0.79122,36.30653,0.89121
259,2.36672,0.9988,36.27824,0.86811
260,2.36774,1.05129,36.35387,1.04728
261,2.36877,1.10258,36.36418,1.06453
262,2.36979,0.95098,36.32212,0.96513
263,2.37081,0.93363,36.31571,0.98401
264,2.37183,0.9946,36.28523,0.96202
265,2.37286,0.82364,36.27403,0.79866
266,2.37387,0.89962,36.25248,0.95957
267,2.37489,0.9821,36.2112,1.02477
268,2.3759,1.06774,36.17064,0.99071
269,2.37691,0.96469,36.20871,1.09521
270,2.37792,0.84762,36.1954,0.74907
271,2.37892,0.96855,36.24013,0.86249
272,2.37991,1.06362,36.25787,0.94505
273,2.38091,0.87249,36.28786,1.01611
274,2.38189,1.05247,36.26817,0.91408
275,2.38288,0.96964,36.26009,1.04141
276,2.38386,1.00267,36.27456,1.13724
277,2.38483,0.9018,36.29041,0.90049
278,2.3858,1.09411,36.27009,0.95577
279,2.38677,0.91516,36.31331,0.85367
280,2.38773,0.79787,36.39106,0.92552
281,2.38869,0.86878,36.36956,0.85735
282,2.38966,0.88165,36.46015,0.80277
283,2.39062,1.11147,36.44653,0.96419
284,2.39158,0.91967,36.46416,0.92064
285,2.39254,0.89752,36.43642,1.02003
286,2.3935,0.87204,36.46318,0.90475
287,2.39447,1.01268,36.42713,0.98539
288,2.39544,0.7829,36.40779,0.87924
289,2.39641,0.91571,36.40835,0.7994
290,2.39737,1.01042,36.46049,0.85241
291,2.39835,0.7486,36.46877,0.8371
292,2.39933,0.93323,36.49631,0.93863
293,2.4003,0.98852,36.47035,0.94707
294,2.40128,0.83022,36.51435,0.9218
295,2.40226,1.0059,36.50871,1.04406
296,2.40325,0.99073,36.56175,1.00761
297,2.40424,0.98972,36.53692,0.98303
298,2.40523,0.83531,36.48981,0.91339
299,2.40621,1.01838,36.46253,1.00254
300,2.40719,1.04384,36.46862,1.04159
301,2.40817,0.83933,36.41597,0.80261
302,2.40915,0.85882,36.45292,0.97301
303,2.41013,1.05299,36.40768,0.96895
304,2.41113,0.95205,36.34156,0.95688
305,2.41212,0.93055,36.35823,0.97299
306,2.41312,0.72822,36.43118,0.82915
307,2.41412,0.844,36.37858,0.7841
308,2.41511,1.01306,36.36929,0.83291
309,2.4161,0.89227,36.39173,0.79951
310,2.4171,0.86919,36.43249,0.93937
311,2.41809,0.91571,36.37031,1.08987
312,2.41908,0.78449,36.39226,0.89663
313,2.42006,0.96034,36.37634,0.81962
314,2.42106,0.79849,36.40707,0.85774
315,2.42206,0.78138,36.47168,0.83431
316,2.42307,1.03191,36.45974,1.00928
317,2.42407,0.97928,36.42944,0.97862
318,2.42507,0.85269,36.54923,0.98287
319,2.42608,0.80621,36.54644,0.92995
320,2.42708,0.98515,36.5289,0.94233
321,2.42807,1.07538,36.53143,1.02241
322,2.42907,0.81169,36.54394,0.86184
323,2.43006,0.84888,36.55048,0.88803
324,2.43105,1.07409,36.53903,0.99321
325,2.43204,0.84831,36.52366,0.75301
326,2.43302,0.77591,36.52461,0.81662
327,2.434,0.8972,36.50415,0.99773
328,2.43497,0.86569,36.49929,0.88686
329,2.43594,1.01785,36.45452,0.94779
330,2.43691,1.05665,36.54792,0.88058
331,2.43788,0.83429,36.51461,1.01082
332,2.43885,0.83665,36.53379,0.75979
333,2.43981,0.89976,36.5282,0.92584
334,2.44077,0.77285,36.59464,0.83042
335,2.44174,0.89036,36.56816,0.94528
336,2.4427,0.91073,36.58737,0.87936
337,2.44366,0.901,36.57471,0.8478
338,2.44462,0.70193,36.54227,0.7304
339,2.44559,0.82268,36.67678,0.62814
340,2.44657,0.8096,36.68643,0.77254
341,2.44754,0.81915,36.7085,0.97437
342,2.44852,0.84208,36.65771,0.90155
343,2.44952,0.95372,36.76651,1.00164
344,2.45051,0.77114,36.76291,0.87751
345,2.4515,0.83229,36.75561,0.92926
346,2.45249,0.85274,36.74907,1.07731
347,2.45347,0.92962,36.69648,0.88709
348,2.45446,0.91572,36.6978,0.81909
349,2.45545,0.90982,36.71101,0.8772
350,2.45645,0.92105,36.74471,0.94835
351,2.45744,0.92024,36.70875,0.81956
352,2.45845,0.78876,36.77174,0.76115
353,2.45946,0.77775,36.73713,0.73549
354,2.46047,0.96383,36.72199,0.81746
355,2.46147,0.99845,36.6856,1.01164
356,2.46248,0.81671,36.69815,0.91805
357,2.46349,0.87396,36.64886,0.83333
358,2.4645,0.82333,36.60676,0.78216
359,2.46551,0.85939,36.61466,0.84405
360,2.46651,0.96168,36.63422,0.87082
361,2.46752,0.88492,36.60264,0.92344
362,2.46852,0.98794,36.63147,1.0671
363,2.46953,0.96447,36.67505,0.8261
364,2.47053,1.00952,36.61958,0.81904
365,2.47152,0.75587,36.65645,0.69982
366,2.47251,0.96166,36.65367,0.87315
367,2.47351,0.78959,36.67066,0.91181
368,2.4745,0.84451,36.6481,0.75868
369,2.47549,0.8379,36.65435,0.87497
370,2.47649,0.82139,36.62519,0.83038
371,2.47749,1.00171,36.64118,1.02852
372,2.47848,0.75386,36.63009,0.7301
373,2.47947,0.9013,36.65575,0.72858
374,2.48045,0.79501,36.69276,0.95665
375,2.48144,0.91012,36.6633,0.78571
376,2.48242,0.82683,36.6258,0.7525
377,2.4834,0.94198,36.57854,0.96006
378,2.48438,0.86365,36.58211,0.75842
379,2.48536,0.86267,36.58891,0.94999
380,2.48634,0.84064,36.75292,0.89666
381,2.48731,0.91559,36.72471,0.91654
382,2.48829,0.80514,36.73032,0.78866
383,2.48926,0.82789,36.69363,0.84787
384,2.49023,0.83989,36.72746,0.89343
385,2.4912,0.93448,36.72654,0.86535
386,2.49217,0.85716,36.77259,0.81306
387,2.49315,0.83596,36.74935,0.91269
388,2.49412,0.838,36.69744,0.77761
389,2.49509,0.81992,36.69775,0.78492
390,2.49607,0.72932,36.73727,0.88507
391,2.49706,0.88247,36.70949,0.75643
392,2.49804,0.88601,36.7001,0.82814
393,2.49903,0.80632,36.71784,0.81601
394,2.50001,0.82954,36.69138,0.88817
395,2.501,0.93543,36.6632,0.93585
396,2.50199,0.82708,36.66084,0.98021
397,2.50298,0.76254,36.66136,0.75889
398,2.50397,0.79638,36.679,0.82355
399,2.50496,0.96309,36.66895,0.82491
400,2.50595,0.88538,36.6753,0.83551
401,2.50694,0.79175,36.6644,0.70258
402,2.50793,0.897,36.70004,0.93241
403,2.50892,0.76392,36.68971,1.00371
404,2.50991,0.81721,36.67589,0.85357
405,2.5109,0.71133,36.66793,0.74148
406,2.51189,0.78858,36.64395,0.79044
407,2.51289,0.92366,36.66677,0.77049
408,2.51387,0.77646,36.62205,0.85288
409,2.51486,0.96832,36.62709,0.81772
410,2.51585,0.82525,36.58777,0.93929
411,2.51683,0.65233,36.62285,0.71015
412,2.51781,0.87502,36.62907,0.73277
413,2.5188,0.75522,36.63148,0.79087
414,2.51978,0.89018,36.6465,0.9337
415,2.52077,0.70259,36.6718,0.73811
416,2.52175,0.87306,36.63412,0.81603
417,2.52274,0.81642,36.64655,0.75958
418,2.52374,0.7551,36.66906,0.79123
419,2.52473,0.76261,36.67909,0.84104
420,2.52572,0.79217,36.65876,0.75441
421,2.52671,0.79287,36.68333,0.80915
422,2.52769,0.84443,36.65403,0.83197
423,2.52868,0.81323,36.62519,0.81315
424,2.52966,0.80976,36.63217,0.70228
425,2.53064,0.81269,36.66895,0.77058
426,2.53162,0.81346,36.67896,0.76866
427,2.53259,0.73519,36.67977,0.86135
428,2.53356,0.85628,36.68322,0.92497
429,2.53453,0.7686,36.63176,0.83611
430,2.5355,0.76617,36.60247,0.77182
431,2.53646,0.65472,36.55778,0.68523
432,2.53743,0.79448,36.53544,0.84039
433,2.53839,0.6869,36.53965,0.78033
434,2.53935,0.71421,36.50461,0.75542
435,2.5403,0.87177,36.49197,0.81753
436,2.54126,0.78336,36.51285,0.79615
437,2.54221,0.66712,36.49587,0.80488
438,2.54316,0.71099,36.46615,0.74081
439,2.5441,0.73294,36.43242,0.64268
440,2.54504,0.74011,36.38026,0.81076
441,2.54598,0.63415,36.36977,0.64414
442,2.54692,0.81066,36.33872,0.73147
443,2.54785,0.8487,36.39544,0.73358
444,2.54879,0.77814,36.44032,0.75646
445,2.54972,0.83875,36.41998,0.81397
446,2.55065,0.79803,36.45178,0.77982
447,2.55157,0.74792,36.52053,0.80845
448,2.5525,0.68314,36.4709,0.71752
449,2.55342,0.83011,36.49709,0.67448
450,2.55434,0.83269,36.51113,0.79236
451,2.55528,0.73718,36.51834,0.82082
452,2.55621,0.64991,36.53126,0.65047
453,2.55714,0.77985,36.52021,0.64137
454,2.55807,0.75861,36.50658,0.79764
455,2.559,0.74093,36.49257,0.84015
456,2.55994,0.75632,36.52967,0.84728
457,2.56087,0.73553,36.50331,0.71862
458,2.5618,0.80217,36.50512,0.79701
459,2.56273,0.83417,36.69157,0.75868
460,2.56366,0.83154,36.65943,0.88074
461,2.5646,0.71198,36.63371,0.74878
462,2.56553,0.7811,36.68391,0.67051
463,2.56647,0.68635,36.65356,0.64506
464,2.5674,0.92282,36.65794,0.8806
465,2.56834,0.79264,36.63911,0.72106
466,2.56928,0.81711,36.65731,0.73255
467,2.57021,0.83373,36.66535,0.86594
468,2.57114,0.83501,36.6717,0.78388
469,2.57208,0.79807,36.69949,0.79098
470,2.57301,0.80447,36.72222,0.76449
471,2.57395,0.84631,36.73502,0.95047
472,2.57488,0.89947,36.72457,0.87611
473,2.57582,0.79908,36.70335,0.69573
474,2.57675,0.72737,36.77123,0.8088
475,2.57769,0.76554,36.76873,0.78873
476,2.57862,0.82228,36.79704,0.80965
477,2.57955,0.74926,36.83824,0.71769
478,2.58048,0.76049,36.81903,0.91591
479,2.5814,0.87447,36.8259,0.80836
480,2.58233,0.86687,36.79326,0.85797
481,2.58326,0.74421,36.82674,0.74739
482,2.58418,0.78801,36.82625,0.77729
483,2.58511,0.73884,36.85037,0.78746
484,2.58603,0.86826,36.85915,0.78133
485,2.58695,0.73667,36.85821,0.60872
486,2.58787,0.6947,36.87069,0.77184
487,2.5888,0.87326,36.84325,0.79657
488,2.58972,0.79619,36.84714,0.8109
489,2.59064,0.69358,36.81545,0.738
490,2.59156,0.87721,36.80224,0.86096
491,2.59249,0.78145,36.77837,0.72233
492,2.59341,0.97462,36.7774,0.8471
493,2.59434,0.85722,36.74426,0.83675
494,2.59526,0.75767,36.72501,0.75193
495,2.59619,0.76595,36.75177,0.66605
496,2.59711,0.77661,36.73999,0.72073
497,2.59802,0.89685,36.7254,0.76329
498,2.59894,0.59312,36.69605,0.66319
499,2.59986,0.74499,36.67612,0.66283
500,2.60077,0.72396,36.62666,0.70231
501,2.60168,0.73827,36.61127,0.73156
502,2.60259,0.80887,36.62789,0.68681
503,2.6035,0.7926,36.61697,0.93387
504,2.60441,0.89124,36.56402,0.88005
505,2.60531,0.67212,36.52651,0.70531
506,2.60621,0.65361,36.50166,0.65115
507,2.60711,0.63163,36.4775,0.61959
508,2.60801,0.83124,36.4963,0.73004
509,2.60891,0.69466,36.49021,0.93154
510,2.6098,0.74333,36.49875,0.75152
511,2.6107,0.78123,36.48567,0.8888
512,2.61159,0.7165,36.51338,0.79195
513,2.61247,0.66256,36.5364,0.72508
514,2.61336,0.82985,36.55539,0.88631
515,2.61424,0.78729,36.56747,0.75137
516,2.61512,0.68208,36.6278,0.62918
517,2.616,0.69993,36.64616,0.69231
518,2.61688,0.76551,36.66037,0.67121
519,2.61775,0.74202,36.65378,0.7676
520,2.61863,0.79064,36.65891,0.66775
521,2.6195,0.99622,36.7755,0.83484
522,2.62038,0.73504,36.8069,0.81609
523,2.62125,0.82159,36.80621,0.75199
524,2.62212,0.72653,36.82438,0.72097
525,2.623,0.80019,36.82363,0.78098
526,2.62387,0.70464,36.83696,0.78797
527,2.62475,0.75607,36.83274,0.79302
528,2.62562,0.72869,36.84453,0.7845
529,2.62649,0.86765,36.82613,0.80421
530,2.62737,0.67736,36.79154,0.75052
531,2.62825,0.66451,36.80756,0.64533
532,2.62913,0.69943,36.76131,0.67431
533,2.63001,0.73923,36.76491,0.77861
534,2.63089,0.75869,36.76619,0.87807
535,2.63177,0.72606,36.76728,0.79572
536,2.63266,0.73296,36.76474,0.73338
537,2.63354,0.70971,36.73265,0.70629
538,2.63443,0.71698,36.72997,0.71488
539,2.63532,0.79612,36.711,0.8026
540,2.63621,0.6882,36.71625,0.76631
541,2.6371,0.63664,36.73584,0.73478
542,2.63799,0.72362,36.75938,0.65382
543,2.63887,0.75685,36.74828,0.74695
544,2.63975,0.84931,36.74641,0.68991
545,2.64063,0.74979,36.75609,0.79933
546,2.64152,0.76945,36.82291,0.8047
547,2.6424,0.69495,36.811,0.67176
548,2.64328,0.72109,36.77485,0.68777
549,2.64416,0.70561,36.78258,0.7407
550,2.64504,0.74681,36.76145,0.68853
551,2.64593,0.75969,36.7402,0.67452
552,2.64682,0.72726,36.73642,0.67288
553,2.6477,0.68757,36.72281,0.72599
554,2.64858,0.84008,36.74727,0.85509
555,2.64946,0.70702,36.75344,0.66194
556,2.65035,0.72643,36.75579,0.70836
557,2.65123,0.6891,36.71676,0.90709
558,2.65212,0.70583,36.69737,0.63
559,2.653,0.77125,36.71065,0.76689
560,2.65389,0.83195,36.67485,0.76325
561,2.65477,0.69461,36.6812,0.76063
562,2.65565,0.63784,36.67257,0.67756
563,2.65653,0.63772,36.6781,0.68596
564,2.65741,0.67974,36.6967,0.69648
565,2.6583,0.74418,36.67616,0.63631
566,2.65918,0.6704,36.67393,0.67488
567,2.66006,0.7034,36.71858,0.6985
568,2.66093,0.78798,36.74473,0.6645
569,2.66181,0.75665,36.70303,0.75203
570,2.66269,0.74738,36.70461,0.73359
571,2.66356,0.7541,36.72034,0.69764
572,2.66443,0.69893,36.71925,0.77689
573,2.6653,0.76289,36.72971,0.71967
574,2.66617,0.72401,36.71536,0.58534
575,2.66704,0.71756,36.78836,0.69278
576,2.66791,0.66141,36.7664,0.72841
577,2.66877,0.71601,36.81552,0.75925
578,2.66963,0.6859,36.85153,0.63883
579,2.6705,0.74764,36.8281,0.70399
580,2.67136,0.6857,36.7944,0.63764
581,2.67222,0.66684,36.75728,0.69495
582,2.67308,0.73507,36.75042,0.71623
583,2.67394,0.71252,36.75862,0.64771
584,2.67479,0.7052,36.75062,0.67744
585,2.67564,0.75001,36.75174,0.68917
586,2.67649,0.78958,36.79788,0.67761
587,2.67734,0.80874,36.79407,0.84223
588,2.67818,0.64347,36.77281,0.74109
589,2.67903,0.70843,36.75925,0.70259
590,2.67987,0.626,36.78235,0.63887
591,2.68072,0.63972,36.86357,0.67276
592,2.68156,0.66083,36.84194,0.71082
593,2.68239,0.65061,36.8827,0.72592
594,2.68323,0.6775,36.95286,0.75018
595,2.68406,0.73675,36.98519,0.72002
596,2.6849,0.70508,36.98149,0.68908
597,2.68573,0.7891,36.99332,0.819
598,2.68657,0.614,36.97495,0.63605
599,2.6874,0.6335,36.94351,0.66905
600,2.68824,0.70912,36.95592,0.72237
601,2.6906,0.69687,37.03079,0.80668
602,2.69293,0.69782,37.05443,0.66048
603,2.69525,0.71941,37.03943,0.53764
604,2.69757,0.74148,36.99187,0.68862
605,2.69987,0.67072,36.99828,0.67299
606,2.70214,0.69858,36.94744,0.86357
607,2.70441,0.70737,36.98121,0.72529
608,2.70668,0.72725,37.02945,0.76657
609,2.7089,0.75068,37.01295,0.65544
610,2.7111,0.8314,37.00551,0.83116
611,2.71329,0.72035,37.03768,0.71196
612,2.71547,0.67527,37.05715,0.71208
613,2.71764,0.65485,37.05139,0.7728
614,2.71982,0.8498,37.06519,0.78236
615,2.72198,0.55959,37.07055,0.66889
616,2.72408,0.8244,37.09077,0.68295
617,2.72619,0.72009,37.09514,0.68085
618,2.72829,0.82077,37.11924,0.78759
619,2.73039,0.72893,37.13271,0.8202
620,2.73249,0.64579,37.10484,0.71711
621,2.73458,0.69725,37.11801,0.7213
622,2.73667,0.71973,37.1464,0.71893
623,2.73875,0.64686,37.18032,0.58444
624,2.74084,0.71785,37.21113,0.64608
625,2.74292,0.67693,37.1886,0.67272
626,2.74501,0.64281,37.18754,0.69437
627,2.7471,0.68412,37.23905,0.76201
628,2.74915,0.81692,37.2475,0.70274
629,2.7512,0.81895,37.17626,0.69262
630,2.75326,0.67573,37.19915,0.63927
631,2.75531,0.61974,37.16116,0.66271
632,2.75735,0.65846,37.16839,0.69358
633,2.75939,0.74671,37.13511,0.7476
634,2.76143,0.63354,37.17934,0.74158
635,2.76347,0.75397,37.20211,0.75327
636,2.7655,0.67621,37.21157,0.6983
637,2.7675,0.73951,37.21725,0.65684
638,2.7695,0.7087,37.20504,0.74665
639,2.7715,0.81714,37.24357,0.76196
640,2.7735,0.83984,37.29638,0.78397
641,2.77549,0.68713,37.29394,0.80539
642,2.77749,0.71601,37.30704,0.70776
643,2.77947,0.63419,37.30436,0.68453
644,2.78144,0.83199,37.3322,0.87409
645,2.7834,0.68109,37.34183,0.69722
646,2.78535,0.61774,37.31262,0.67796
647,2.78729,0.803,37.25217,0.83323
648,2.78924,0.62501,37.24581,0.63514
649,2.79118,0.61167,37.23271,0.67579
650,2.79311,0.6644,37.1969,0.68219
651,2.79504,0.71718,37.2132,0.70758
652,2.79696,0.69033,37.22609,0.72134
653,2.79887,0.72352,37.24036,0.80977
654,2.80076,0.75746,37.14442,0.73383
655,2.80263,0.78466,37.12876,0.77702
656,2.8045,0.60111,37.14772,0.60501
657,2.80638,0.61733,37.11975,0.58932
658,2.80824,0.7051,37.10871,0.66828
659,2.8101,0.73717,37.1485,0.72581
660,2.81195,0.70966,37.21335,0.71381
661,2.81379,0.74015,37.19851,0.71496
662,2.81563,0.7818,37.22146,0.70714
663,2.81747,0.67133,37.1824,0.79452
664,2.81931,0.64949,37.18433,0.62591
665,2.82112,0.74455,37.19636,0.70176
666,2.82293,0.71925,37.16041,0.73309
667,2.82473,0.6318,37.14651,0.74858
668,2.82654,0.70617,37.14768,0.79748
669,2.82834,0.81355,37.18082,0.70437
670,2.83014,0.78669,37.13564,0.71414
671,2.83194,0.67366,37.16704,0.59041
672,2.83373,0.7019,37.17946,0.69046
673,2.83552,0.70873,37.2153,0.64596
674,2.83731,0.63867,37.17693,0.72545
675,2.8391,0.75386,37.16888,0.65021
676,2.84089,0.81534,37.27444,0.71194
677,2.84267,0.80041,37.30434,0.81637
678,2.84445,0.64532,37.2866,0.66629
679,2.84623,0.72968,37.27722,0.67301
680,2.848,0.68775,37.27579,0.66033
681,2.84977,0.69159,37.38852,0.69586
682,2.85153,0.7297,37.44353,0.65308
683,2.8533,0.72561,37.42382,0.63324
684,2.85507,0.73076,37.40036,0.80168
685,2.85683,0.64467,37.47041,0.67314
686,2.85857,0.67853,37.51268,0.71352
687,2.86032,0.77336,37.47258,0.70402
688,2.86207,0.82643,37.34798,0.95211
689,2.86382,0.80516,37.3248,0.82131
690,2.86558,0.72129,37.31532,0.71305
691,2.86734,0.78639,37.28771,0.69956
692,2.8691,0.65644,37.26083,0.73614
693,2.87085,0.70762,37.26729,0.7314
694,2.8726,0.67969,37.24061,0.66904
695,2.87434,0.73624,37.2646,0.79396
696,2.87608,0.69489,37.27203,0.62308
697,2.87781,0.69689,37.29116,0.71262
698,2.87955,0.71805,37.34772,0.702
699,2.88128,0.72807,37.35718,0.72595
700,2.88302,0.74044,37.38073,0.80231
701,2.88476,0.65472,37.40059,0.69929
702,2.8865,0.6124,37.41585,0.79853
703,2.88824,0.78787,37.45015,0.71234
704,2.88997,0.78728,37.45956,0.77505
705,2.89171,0.69718,37.46879,0.62222
706,2.89345,0.67712,37.46807,0.74485
707,2.89518,0.65332,37.49546,0.65043
708,2.89692,0.7443,37.50974,0.77362
709,2.89865,0.74846,37.52295,0.86589
710,2.90038,0.63523,37.57171,0.64811
711,2.90212,0.72106,37.55292,0.70757
712,2.90385,0.7374,37.52402,0.67035
713,2.90559,0.77112,37.52965,0.84689
714,2.90733,0.59652,37.52521,0.60605
715,2.90907,0.66988,37.52858,0.64197
716,2.91081,0.78958,37.56854,0.73843
717,2.91255,0.77984,37.55707,0.82192
718,2.91429,0.73853,37.5186,0.67071
719,2.91604,0.77037,37.45908,0.69971
720,2.91779,0.69787,37.50382,0.60141
721,2.91953,0.76873,37.50401,0.78482
722,2.92128,0.6448,37.54809,0.66551
723,2.92301,0.69573,37.54013,0.68326
724,2.92476,0.68811,37.5016,0.70336
725,2.92651,0.66445,37.44924,0.73442
726,2.92825,0.69917,37.4862,0.68714
727,2.92999,0.63904,37.42517,0.73114
728,2.93173,0.76961,37.38572,0.8181
729,2.93345,0.68164,37.41821,0.7254
730,2.93518,0.71521,37.45808,0.78996
731,2.93691,0.64691,37.58275,0.61828
732,2.93865,0.72989,37.51734,0.62567
733,2.94038,0.83482,37.53818,0.79078
734,2.94212,0.6815,37.56801,0.68787
735,2.94385,0.65544,37.57815,0.66176
736,2.94557,0.68377,37.60221,0.76348
737,2.94728,0.62434,37.52739,0.65788
738,2.94898,0.81084,37.55183,0.70765
739,2.95069,0.60769,37.57951,0.62367
740,2.95238,0.68495,37.58414,0.74138
741,2.95408,0.64567,37.61429,0.73291
742,2.95578,0.71306,37.57673,0.7887
743,2.95749,0.82265,37.53645,0.65697
744,2.95918,0.77847,37.53361,0.79195
745,2.96089,0.70856,37.51397,0.66418
746,2.9626,0.77188,37.52852,0.76033
747,2.96431,0.65478,37.57532,0.74381
748,2.96602,0.77731,37.51211,0.59481
749,2.96773,0.70715,37.56212,0.69756
750,2.96945,0.78827,37.52672,0.8387
751,2.97116,0.70324,37.52552,0.69204
752,2.97287,0.70254,37.47742,0.70253
753,2.97459,0.77193,37.57539,0.68227
754,2.9763,0.6051,37.56315,0.65381
755,2.978,0.66764,37.59139,0.65229
756,2.97971,0.71129,37.58362,0.67206
757,2.98141,0.72893,37.59057,0.67624
758,2.98311,0.76917,37.6143,0.90499
759,2.98481,0.73667,37.59259,0.70369
760,2.98651,0.74001,37.63324,0.79304
761,2.98821,0.72369,37.69622,0.77404
762,2.9899,0.71573,37.70319,0.75973
763,2.99159,0.82051,37.69211,0.75055
764,2.99327,0.71847,37.69502,0.73022
765,2.99495,0.7478,37.69974,0.7851
766,2.99663,0.70075,37.58351,0.75631
767,2.99831,0.53949,37.66455,0.6076
768,2.99999,0.64205,37.69831,0.75653
769,3.00167,0.78387,37.70583,0.76595
770,3.00334,0.74396,37.68053,0.74373
771,3.00501,0.71431,37.74062,0.68403
772,3.00668,0.72255,37.7142,0.75816
773,3.00835,0.81883,37.71273,0.75307
774,3.01002,0.69409,37.73986,0.65609
775,3.01168,0.72152,37.75874,0.77689
776,3.01335,0.72922,37.75424,0.73983
777,3.01501,0.63009,37.76792,0.69081
778,3.01668,0.73193,37.70642,0.7579
779,3.01834,0.68571,37.72165,0.6934
780,3.02001,0.67499,37.75016,0.6469
781,3.02168,0.75512,37.81887,0.74002
782,3.02336,0.81294,37.81518,0.85676
783,3.02502,0.63792,37.81031,0.62834
784,3.02669,0.64081,37.83011,0.67584
785,3.02835,0.70181,37.82219,0.78386
786,3.03001,0.68029,37.83658,0.65556
787,3.03167,0.66177,37.81088,0.72241
788,3.03334,0.67422,37.80781,0.7534
789,3.03501,0.72163,37.78211,0.80215
790,3.03668,0.69055,37.79673,0.73272
791,3.03834,0.73632,37.87275,0.6923
792,3.04,0.82528,37.92052,0.77249
793,3.04166,0.82101,37.94173,0.72389
794,3.04331,0.85455,37.92229,0.81593
795,3.04497,0.64064,37.92483,0.64981
796,3.04663,0.66639,37.85958,0.74399
797,3.04829,0.7614,37.83345,0.85869
798,3.04995,0.62725,37.86885,0.77188
799,3.05161,0.69907,37.89974,0.70648
800,3.05327,0.64657,37.96088,0.69345
801,3.05494,0.67774,37.95779,0.73066
802,3.0566,0.77868,37.98498,0.75871
803,3.05827,0.7071,38.02724,0.72364
804,3.05995,0.67318,38.05761,0.66775
805,3.06162,0.63509,38.08302,0.8038
806,3.06329,0.74719,38.09034,0.79468
807,3.06496,0.6986,38.05008,0.78757
808,3.06663,0.84602,38.11615,0.73493
809,3.06829,0.66997,38.15073,0.62581
810,3.06995,0.77693,38.18864,0.84098
811,3.07161,0.66038,38.20971,0.58576
812,3.07328,0.79134,38.24056,0.7507
813,3.07493,0.66354,38.22739,0.74424
814,3.07659,0.65659,38.22899,0.75468
815,3.07824,0.65403,38.10021,0.78703
816,3.0799,0.62291,38.14427,0.67372
817,3.08156,0.81788,38.14726,0.80334
818,3.08322,0.71939,38.18027,0.73989
819,3.08488,0.70949,38.21898,0.64626
820,3.08654,0.65357,38.19137,0.68536
821,3.08819,0.71715,38.18519,0.6455
822,3.08984,0.6451,38.11062,0.69795
823,3.09149,0.771,38.13661,0.7464
824,3.09314,0.63765,38.13551,0.7251
825,3.09479,0.73417,38.11191,0.71703
826,3.09644,0.60919,38.15373,0.62681
827,3.09809,0.60664,38.16687,0.73682
828,3.09973,0.71844,38.22304,0.70037
829,3.10137,0.71412,38.16299,0.67771
830,3.10301,0.6432,38.12599,0.6862
831,3.10465,0.81956,38.11835,0.78273
832,3.10627,0.75871,38.13527,0.63036
833,3.1079,0.68588,38.13959,0.83282
834,3.10952,0.6505,38.16359,0.61706
835,3.11115,0.69551,38.1921,0.74288
836,3.11277,0.7103,38.18004,0.7214
837,3.11439,0.79584,38.16633,0.76313
838,3.11602,0.59883,38.14732,0.54772
839,3.11764,0.77298,38.13875,0.71311
840,3.11927,0.64127,38.02121,0.81033
841,3.12089,0.64244,38.0159,0.6639
842,3.12252,0.69842,37.95497,0.64735
843,3.12415,0.77332,37.98736,0.8065
844,3.12577,0.72442,37.99976,0.69838
845,3.1274,0.61743,38.03257,0.66976
846,3.12903,0.64449,38.00902,0.65614
847,3.13065,0.77819,37.99273,0.81438
848,3.13228,0.66809,37.95809,0.70808
849,3.1339,0.75315,37.98531,0.67382
850,3.13553,0.6742,38.00791,0.72252
851,3.13715,0.70219,37.97632,0.68573
852,3.13878,0.7955,37.93674,0.72068
853,3.14041,0.7483,37.93319,0.5815
854,3.14203,0.74465,37.95013,0.67047
855,3.14366,0.76051,37.92407,0.77213
856,3.1453,0.64984,37.97688,0.71676
857,3.14693,0.8281,37.95891,0.67926
858,3.14857,0.67544,37.99851,0.74814
859,3.1502,0.75634,37.96806,0.73148
860,3.15183,0.72323,37.98486,0.70296
861,3.15345,0.68081,38.02464,0.69116
862,3.15507,0.75628,38.01527,0.70914
863,3.15669,0.56461,37.99695,0.71042
864,3.15831,0.7456,37.97687,0.69253
865,3.15992,0.65785,37.97782,0.67959
866,3.16153,0.72033,38.03788,0.75016
867,3.16313,0.7071,38.06707,0.74326
868,3.16473,0.6806,38.03981,0.61326
869,3.16632,0.71878,38.02747,0.63959
870,3.16791,0.75043,38.01787,0.77257
871,3.1695,0.66911,38.00239,0.74795
872,3.17109,0.77352,38.02774,0.72242
873,3.17268,0.76062,38.04811,0.64605
874,3.17427,0.70413,37.95983,0.69308
875,3.17586,0.66116,37.92789,0.70225
876,3.17745,0.68525,37.96903,0.67617
877,3.17905,0.7196,37.98672,0.72017
878,3.18065,0.71812,37.97612,0.7944
879,3.18224,0.57418,37.98272,0.58098
880,3.18383,0.7627,37.92948,0.73917
881,3.18542,0.7661,37.9442,0.75623
882,3.18701,0.63556,37.89613,0.72664
883,3.1886,0.59151,37.93038,0.67374
884,3.19019,0.60804,37.99233,0.70559
885,3.19178,0.66179,37.96891,0.58624
886,3.19337,0.6102,37.94504,0.67629
887,3.19496,0.69516,37.89588,0.78386
888,3.19656,0.57622,37.88142,0.62033
889,3.19815,0.72149,37.89864,0.64111
890,3.19975,0.58729,37.89566,0.62101
891,3.20134,0.70677,37.80878,0.70984
892,3.20294,0.69363,37.81471,0.63568
893,3.20453,0.66681,37.82781,0.70842
894,3.20613,0.68004,37.86052,0.70004
895,3.20772,0.71388,37.8344,0.70174
896,3.20931,0.78926,37.85351,0.72609
897,3.21091,0.76405,37.8394,0.76369
898,3.21251,0.79416,37.81899,0.67995
899,3.2141,0.61362,37.82993,0.60208
900,3.2157,0.73137,37.84137,0.74575
901,3.2173,0.55283,37.90777,0.57186
902,3.21889,0.65872,37.8743,0.69885
903,3.22049,0.69984,37.87818,0.72672
904,3.22209,0.69839,37.96609,0.67168
905,3.22368,0.65325,38.00133,0.73958
906,3.22528,0.71709,37.93939,0.56368
907,3.22688,0.79996,37.96317,0.66332
908,3.22847,0.81495,37.97364,0.78902
909,3.23006,0.69168,38.04191,0.69537
910,3.23165,0.72908,38.03837,0.73827
911,3.23324,0.63666,38.0642,0.75559
912,3.23483,0.68596,38.07869,0.73771
913,3.23642,0.6665,38.08909,0.65278
914,3.238,0.69681,38.06832,0.66942
915,3.23958,0.76932,38.02681,0.7772
916,3.24117,0.66017,38.02814,0.65432
917,3.24275,0.79518,37.95264,0.82858
918,3.24434,0.61335,37.94897,0.62952
919,3.24593,0.58298,37.94008,0.64028
920,3.24752,0.65329,37.9456,0.75536
921,3.24911,0.71061,37.93469,0.70063
922,3.25069,0.65492,37.87118,0.64458
923,3.25229,0.67348,37.87356,0.63732
924,3.25388,0.747,37.85305,0.67662
925,3.25548,0.68411,37.80282,0.63028
926,3.25707,0.69857,37.84539,0.73048
927,3.25866,0.67899,37.80907,0.64799
928,3.26025,0.75092,37.81256,0.68078
929,3.26183,0.68343,37.86272,0.71741
930,3.26342,0.60998,37.86225,0.57047
931,3.265,0.64875,37.87204,0.71147
932,3.26658,0.69703,37.94294,0.69441
933,3.26817,0.58541,37.98546,0.59048
934,3.26976,0.70812,37.96827,0.64347
935,3.27135,0.76335,37.98833,0.71075
936,3.27294,0.5715,37.96398,0.65572
937,3.27452,0.76649,37.98847,0.58912
938,3.27611,0.59819,37.99789,0.69864
939,3.2777,0.68768,37.95839,0.76119
940,3.27929,0.61466,38.02029,0.68523
941,3.28089,0.74906,37.99418,0.79676
942,3.28248,0.67303,37.97646,0.72157
943,3.28408,0.87736,37.97639,0.77597
944,3.28567,0.64446,37.99695,0.69792
945,3.28726,0.71078,38.05927,0.75885
946,3.28885,0.72844,38.02911,0.72867
947,3.29044,0.71471,38.03759,0.74439
948,3.29203,0.74094,38.07586,0.80365
949,3.29361,0.73109,38.13936,0.74805
950,3.29521,0.64109,38.15941,0.71381
951,3.29679,0.76791,38.18087,0.71876
952,3.29838,0.75007,38.16181,0.70444
953,3.29997,0.76523,38.2359,0.78549
954,3.30155,0.68327,38.28259,0.69868
955,3.30313,0.64192,38.30101,0.76061
956,3.30472,0.77321,38.30918,0.77171
957,3.30631,0.66922,38.31001,0.63027
958,3.3079,0.66573,38.34262,0.60149
959,3.30949,0.71664,38.31519,0.67658
960,3.31108,0.74254,38.33268,0.71566
961,3.31267,0.75619,38.432,0.70408
962,3.31427,0.57286,38.4511,0.59585
963,3.31587,0.71501,38.45952,0.73792
964,3.31747,0.68354,38.45735,0.65816
965,3.31907,0.69331,38.47077,0.69242
966,3.32067,0.66809,38.49986,0.5947
967,3.32226,0.83197,38.48502,0.709
968,3.32386,0.60278,38.4776,0.78037
969,3.32546,0.5929,38.49005,0.64467
970,3.32706,0.64561,38.4207,0.63335
971,3.32866,0.75388,38.36737,0.63436
972,3.33027,0.79998,38.34344,0.70821
973,3.33187,0.6815,38.36221,0.72946
974,3.33347,0.68092,38.3114,0.70874
975,3.33507,0.7538,38.30788,0.70394
976,3.33668,0.72271,38.30313,0.77279
977,3.33829,0.67406,38.28511,0.68608
978,3.33989,0.75264,38.30024,0.65769
979,3.3415,0.63275,38.30469,0.5953
980,3.3431,0.86231,38.29254,0.74867
981,3.3447,0.67969,38.29116,0.73849
982,3.34629,0.76427,38.2884,0.76063
983,3.34789,0.72183,38.25044,0.71331
984,3.34948,0.62854,38.21433,0.637
985,3.35107,0.77011,38.19429,0.69893
986,3.35265,0.62969,38.2306,0.54928
987,3.35424,0.73326,38.25928,0.6653
988,3.35583,0.61492,38.18761,0.56183
989,3.35742,0.67648,38.31096,0.66267
990,3.35901,0.68904,38.30566,0.69292
991,3.36061,0.68832,38.27725,0.68726
992,3.3622,0.72837,38.2761,0.74546
993,3.36379,0.69538,38.33716,0.67846
994,3.36537,0.72546,38.31736,0.69426
995,3.36696,0.75199,38.32237,0.67103
996,3.36855,0.77142,38.34059,0.70586
997,3.37014,0.70116,38.31809,0.6648
998,3.37173,0.67078,38.32434,0.78964
999,3.37332,0.68822,38.3176,0.74757
1000,3.37491,0.80759,38.24876,0.73805
1001,3.3765,0.6735,38.23371,0.73967
1002,3.3781,0.64643,38.22437,0.70251
1003,3.37969,0.73181,38.17589,0.71763
1004,3.38129,0.60046,38.17477,0.67473
1005,3.38288,0.73542,38.08886,0.67607
1006,3.38447,0.70714,38.12504,0.75195
1007,3.38607,0.73678,38.06764,0.74744
1008,3.38766,0.63493,37.98758,0.72823
1009,3.38926,0.67133,37.97044,0.64238
1010,3.39085,0.74585,37.93286,0.70691
1011,3.39244,0.71337,37.91671,0.70394
1012,3.39403,0.59394,37.92735,0.67754
1013,3.39562,0.79956,37.94363,0.77151
1014,3.39721,0.76979,38.01879,0.64148
1015,3.3988,0.65603,37.99726,0.73751
1016,3.40038,0.62597,38.02433,0.67581
1017,3.40197,0.79116,38.03447,0.8109
1018,3.40355,0.72378,38.02903,0.62853
1019,3.40514,0.7655,38.00078,0.6088
1020,3.40673,0.77726,37.99986,0.70414
1021,3.40832,0.61313,37.94035,0.66633
1022,3.40992,0.59022,37.94696,0.68999
1023,3.41152,0.83225,38.00272,0.66044
1024,3.41312,0.81289,38.01425,0.63622
1025,3.41472,0.79749,38.00515,0.71365
1026,3.41633,0.72766,37.9673,0.72647
1027,3.41793,0.72601,37.9486,0.65429
1028,3.41955,0.72154,37.93946,0.79059
1029,3.42117,0.86173,37.90438,0.8601
1030,3.42279,0.64179,37.87185,0.69175
1031,3.42441,0.83539,37.87544,0.80475
1032,3.42604,0.76728,37.8284,0.76184
1033,3.42766,0.73794,37.84243,0.79087
1034,3.42929,0.7603,37.83395,0.78821
1035,3.43092,0.73011,37.95321,0.73997
1036,3.43255,0.75898,37.97469,0.75131
1037,3.43418,0.71416,38.00658,0.8277
1038,3.43582,0.67798,38.01001,0.81093
1039,3.43745,0.63836,38.01218,0.60369
1040,3.43909,0.78878,37.96889,0.85666
1041,3.44072,0.6254,37.9905,0.74981
1042,3.44235,0.69162,38.00536,0.78307
1043,3.44399,0.65142,38.0519,0.61058
1044,3.44562,0.63341,38.02868,0.68392
1045,3.44725,0.80965,38.01233,0.66219
1046,3.44887,0.68226,37.96928,0.62933
1047,3.4505,0.67801,37.97027,0.69206
1048,3.45212,0.6849,37.97634,0.79426
1049,3.45374,0.79045,37.96363,0.6642
1050,3.45537,0.65315,37.95772,0.58851
1051,3.457,0.71524,37.97475,0.7773
1052,3.45863,0.79891,37.94204,0.79611
1053,3.46026,0.85732,37.96545,0.86903
1054,3.46187,0.70748,38.03853,0.63195
1055,3.46349,0.69972,37.99479,0.74659
1056,3.46511,0.79973,37.99498,0.77229
1057,3.46672,0.64934,38.03549,0.69519
1058,3.46833,0.74227,38.08663,0.78545
1059,3.46995,0.6659,38.10098,0.69376
1060,3.47156,0.78452,38.10762,0.80091
1061,3.47317,0.77587,38.14561,0.77617
1062,3.47479,0.65601,38.12312,0.6251
1063,3.47641,0.706,38.13384,0.70445
1064,3.47802,0.69728,38.09097,0.6988
1065,3.47962,0.75487,38.00922,0.79112
1066,3.48123,0.80114,38.02932,0.70411
1067,3.48283,0.62947,38.06455,0.68995
1068,3.48443,0.67197,38.02048,0.57548
1069,3.48603,0.74765,38.02061,0.70642
1070,3.48764,0.84886,38.08936,0.80085
1071,3.48924,0.74108,38.08534,0.72587
1072,3.49085,0.72614,38.12043,0.66779
1073,3.49245,0.72133,38.11556,0.70925
1074,3.49405,0.76977,38.0782,0.69318
1075,3.49566,0.59802,38.12478,0.60534
1076,3.49726,0.83444,38.10013,0.82471
1077,3.49887,0.56658,38.13543,0.65624
1078,3.50047,0.75277,38.12309,0.74558
1079,3.50208,0.67402,38.19266,0.67794
1080,3.50369,0.79013,38.1459,0.80301
1081,3.5053,0.85966,38.15515,0.70428
1082,3.5069,0.62638,38.13522,0.60789
1083,3.50851,0.71706,38.14856,0.748
1084,3.51012,0.76051,38.12165,0.7059
1085,3.51173,0.83666,38.12242,0.81238
1086,3.51335,0.72123,38.20567,0.72295
1087,3.51496,0.728,38.22529,0.71456
1088,3.51657,0.62002,38.23593,0.65127
1089,3.51818,0.74307,38.1533,0.69478
1090,3.51978,0.76098,38.1203,0.60274
1091,3.52138,0.62995,38.10857,0.61363
1092,3.52298,0.69084,38.13552,0.70008
1093,3.52456,0.65313,38.09089,0.71556
1094,3.52615,0.85575,38.12949,0.72294
1095,3.52773,0.74175,38.23029,0.64663
1096,3.52932,0.72746,38.23566,0.68185
1097,3.53091,0.57809,38.28879,0.568
1098,3.5325,0.78585,38.31604,0.77154
1099,3.53408,0.72484,38.30937,0.72126
1100,3.53566,0.615,38.27617,0.64407
1101,3.53724,0.70649,38.31267,0.72085
1102,3.53882,0.68396,38.26006,0.65388
1103,3.54039,0.76013,38.28218,0.64923
1104,3.54196,0.70818,38.34474,0.70059
1105,3.54353,0.68922,38.37244,0.79173
1106,3.5451,0.71004,38.33636,0.63593
1107,3.54667,0.75017,38.35319,0.7752
1108,3.54825,0.70312,38.37845,0.78784
1109,3.54982,0.66668,38.37625,0.64839
1110,3.55139,0.74961,38.44309,0.72218
1111,3.55297,0.65729,38.46558,0.76992
1112,3.55454,0.73988,38.47427,0.80581
1113,3.55611,0.66783,38.42187,0.67192
1114,3.55769,0.67946,38.4615,0.64237
1115,3.55928,0.60603,38.42372,0.69883
1116,3.56086,0.77773,38.44718,0.73083
1117,3.56245,0.68534,38.46164,0.736
1118,3.56404,0.67117,38.46629,0.79362
1119,3.56563,0.69856,38.46898,0.6507
1120,3.56721,0.67757,38.50653,0.69372
1121,3.56879,0.68679,38.53817,0.76964
1122,3.57038,0.76501,38.52354,0.68951
1123,3.57197,0.63403,38.489,0.67029
1124,3.57356,0.72343,38.48063,0.73811
1125,3.57515,0.84202,38.52909,0.84597
1126,3.57673,0.67689,38.5469,0.5738
1127,3.57832,0.58762,38.64483,0.78878
1128,3.57991,0.77585,38.65587,0.72417
1129,3.5815,0.72742,38.67474,0.74445
1130,3.58309,0.69409,38.54586,0.80206
1131,3.58467,0.81523,38.52949,0.83511
1132,3.58626,0.74634,38.54528,0.73226
1133,3.58785,0.65816,38.58034,0.63384
1134,3.58944,0.66808,38.6128,0.64076
1135,3.59103,0.65146,38.63594,0.66935
1136,3.59262,0.82588,38.56697,0.76462
1137,3.59421,0.69167,38.59111,0.67944
1138,3.59581,0.7119,38.67763,0.66996
1139,3.5974,0.73614,38.65057,0.77741
1140,3.59898,0.73835,38.59356,0.71118
1141,3.60056,0.66018,38.63277,0.63413
1142,3.60214,0.78285,38.65421,0.79329
1143,3.60372,0.74355,38.62899,0.7577
1144,3.6053,0.82565,38.64643,0.76489
1145,3.60688,0.74755,38.6529,0.8493
1146,3.60846,0.65353,38.63139,0.59801
1147,3.61003,0.63693,38.70987,0.74793
1148,3.6116,0.63875,38.72593,0.82236
1149,3.61317,0.76676,38.72526,0.69477
1150,3.61473,0.69168,38.73938,0.65158
1151,3.6163,0.67294,38.72314,0.74354
1152,3.61787,0.72955,38.71145,0.78368
1153,3.61944,0.72865,38.71864,0.64358
1154,3.62101,0.68158,38.73287,0.68702
1155,3.62258,0.75654,38.72951,0.82664
1156,3.62414,0.69013,38.74385,0.75577
1157,3.62571,0.68862,38.75719,0.77292
1158,3.62728,0.62848,38.7911,0.67427
1159,3.62884,0.67319,38.78672,0.73976
1160,3.63041,0.71348,38.84651,0.7651
1161,3.63198,0.64012,38.8643,0.73054
1162,3.63355,0.71668,38.87218,0.71688
1163,3.63511,0.66664,38.8693,0.56248
1164,3.63668,0.74197,38.84216,0.68481
1165,3.63824,0.74905,38.83924,0.76138
1166,3.6398,0.65695,38.85718,0.63698
1167,3.64137,0.65563,38.85645,0.74121
1168,3.64293,0.77066,38.86466,0.71941
1169,3.64449,0.76827,38.85319,0.8436
1170,3.64606,0.72888,38.86276,0.74954
1171,3.64762,0.64926,38.84144,0.67219
1172,3.64919,0.67712,38.84466,0.69161
1173,3.65077,0.78383,38.91718,0.75766
1174,3.65234,0.60156,38.95193,0.66304
1175,3.65391,0.71644,38.9332,0.76934
1176,3.65549,0.67933,39.02074,0.75733
1177,3.65706,0.72335,39.07895,0.78387
1178,3.65864,0.78269,39.07044,0.78881
1179,3.66021,0.70565,39.10727,0.73443
1180,3.66179,0.8393,39.13624,0.7503
1181,3.66337,0.88842,39.14811,0.83788
1182,3.66494,0.77972,39.19301,0.77952
1183,3.66652,0.61379,39.17426,0.62083
1184,3.6681,0.72453,39.19377,0.75305
1185,3.66968,0.75407,39.27278,0.87521
1186,3.67126,0.7589,39.22215,0.69699
1187,3.67285,0.71432,39.21644,0.67897
1188,3.67443,0.78416,39.23298,0.797
1189,3.67601,0.75093,39.25627,0.7669
1190,3.6776,0.66295,39.30974,0.75949
1191,3.67918,0.7132,39.28472,0.78334
1192,3.68077,0.79297,39.33171,0.79404
1193,3.68236,0.75754,39.29215,0.7428
1194,3.68395,0.76952,39.21844,0.74799
1195,3.68554,0.68114,39.26322,0.72809
1196,3.68713,0.83603,39.27216,0.86721
1197,3.68872,0.70418,39.22672,0.8308
1198,3.69031,0.74387,39.32463,0.72793
1199,3.6919,0.74226,39.32166,0.80364
1200,3.69349,0.65719,39.35894,0.72447
1201,3.69507,0.66464,39.31911,0.73238
1202,3.69665,0.82866,39.32026,0.74331
1203,3.69823,0.66134,39.36486,0.77343
1204,3.69981,0.82044,39.37653,0.90556
1205,3.70138,0.72337,39.37801,0.62273
1206,3.70296,0.70573,39.37138,0.71994
1207,3.70453,0.71219,39.38159,0.55302
1208,3.7061,0.65793,39.41821,0.62854
1209,3.70767,0.7519,39.33417,0.75477
1210,3.70924,0.88075,39.33638,0.7445
1211,3.7108,0.73997,39.34376,0.70687
1212,3.71237,0.71142,39.33971,0.72743
1213,3.71393,0.63618,39.36833,0.71043
1214,3.71549,0.83701,39.41063,0.82194
1215,3.71705,0.81364,39.45799,0.67919
1216,3.7186,0.67422,39.40731,0.73544
1217,3.72016,0.62037,39.42704,0.71894
1218,3.72172,0.71126,39.42921,0.82931
1219,3.72327,0.66032,39.40102,0.65555
1220,3.72483,0.6896,39.4215,0.72865
1221,3.72638,0.70918,39.39673,0.67818
1222,3.72793,0.75957,39.43546,0.72086
1223,3.72948,0.90921,39.46438,0.69778
1224,3.73103,0.73795,39.3956,0.83437
1225,3.73258,0.72952,39.43038,0.83868
1226,3.73413,0.62718,39.4342,0.76976
1227,3.73568,0.73078,39.4043,0.78402
1228,3.73724,0.64769,39.40618,0.67409
1229,3.73879,0.70654,39.3805,0.75829
1230,3.74035,0.77633,39.38215,0.72863
1231,3.74191,0.65079,39.37187,0.74415
1232,3.74347,0.81212,39.37906,0.78639
1233,3.74503,0.74499,39.33114,0.76213
1234,3.74658,0.71022,39.33753,0.59938
1235,3.74814,0.75576,39.41442,0.76711
1236,3.7497,0.64876,39.40715,0.75397
1237,3.75127,0.7639,39.45464,0.66424
1238,3.75283,0.79581,39.5398,0.74731
1239,3.75439,0.79215,39.61901,0.79144
1240,3.75595,0.73867,39.60272,0.71744
1241,3.75751,0.6752,39.61213,0.68135
1242,3.75906,0.79715,39.58503,0.7746
1243,3.76061,0.82009,39.59194,0.85778
1244,3.76217,0.73862,39.64167,0.63068
1245,3.76372,0.69299,39.62588,0.63918
1246,3.76527,0.65888,39.64736,0.6844
1247,3.76683,0.78669,39.65801,0.742
1248,3.76839,0.71211,39.64752,0.87078
1249,3.76995,0.80181,39.69417,0.82153
1250,3.77151,0.76042,39.75923,0.83996
1251,3.77307,0.69574,39.75766,0.8116
1252,3.77464,0.63485,39.72972,0.71797
1253,3.77621,0.76695,39.76374,0.70719
1254,3.77778,0.69803,39.8097,0.71737
1255,3.77936,0.70971,39.83691,0.79414
1256,3.78095,0.80129,39.89838,0.66019
1257,3.78253,0.7342,39.91938,0.70949
1258,3.78411,0.72098,39.92029,0.66389
1259,3.7857,0.78574,39.9886,0.79585
1260,3.78729,0.78578,40.07589,0.72752
1261,3.78887,0.61679,40.11166,0.70977
1262,3.79047,0.69736,40.07233,0.73963
1263,3.79206,0.59548,40.03429,0.82172
1264,3.79365,0.67824,40.00894,0.71586
1265,3.79525,0.64978,40.06814,0.6218
1266,3.79684,0.79076,39.99106,0.81958
1267,3.79843,0.755,40.01451,0.67198
1268,3.80003,0.76272,40.04719,0.88255
1269,3.80162,0.82263,40.11259,0.79285
1270,3.80322,0.72008,40.10415,0.71973
1271,3.80482,0.79066,39.983,0.68228
1272,3.80642,0.64582,40.02842,0.71692
1273,3.80801,0.74868,40.05323,0.7905
1274,3.80961,0.6303,40.02038,0.72427
1275,3.8112,0.70382,40.06449,0.68891
1276,3.81279,0.75148,40.05877,0.62835
1277,3.81439,0.78957,40.07632,0.73081
1278,3.81597,0.7322,40.06857,0.59778
1279,3.81757,0.69562,40.0523,0.83484
1280,3.81915,0.84494,40.14011,0.74891
1281,3.82074,0.70462,40.09643,0.70447
1282,3.82233,0.87257,40.17124,0.82134
1283,3.82391,0.79325,40.19737,0.81395
1284,3.82549,0.77046,40.25521,0.79008
1285,3.82707,0.70991,40.27406,0.64605
1286,3.82865,0.68279,40.26549,0.72753
1287,3.83023,0.67572,40.35229,0.74641
1288,3.83179,0.70304,40.35245,0.76265
1289,3.83336,0.78321,40.37974,0.68537
1290,3.83493,0.73427,40.35897,0.76534
1291,3.8365,0.6968,40.36705,0.69737
1292,3.83806,0.71851,40.35502,0.78114
1293,3.83963,0.74954,40.38287,0.74156
1294,3.8412,0.77425,40.37325,0.79092
1295,3.84277,0.8046,40.41267,0.74076
1296,3.84434,0.67099,40.3392,0.6774
1297,3.84591,0.80979,40.42573,0.73038
1298,3.84748,0.79432,40.46013,0.81703
1299,3.84905,0.87654,40.4422,0.93903
1300,3.85061,0.70702,40.51142,0.79439
1301,3.85217,0.67953,40.55431,0.59865
1302,3.85374,0.74873,40.60236,0.70182
1303,3.8553,0.72147,40.6316,0.77476
1304,3.85688,0.81371,40.60677,0.82606
1305,3.85846,0.67086,40.63664,0.80625
1306,3.86003,0.87829,40.66019,0.79954
1307,3.8616,0.85353,40.68228,0.73668
1308,3.86318,0.8654,40.70544,0.77422
1309,3.86475,0.84902,40.71591,0.77186
1310,3.86632,0.72707,40.73246,0.70176
1311,3.8679,0.8071,40.78172,0.7723
1312,3.86948,0.78051,40.7781,0.71082
1313,3.87105,0.75366,40.77021,0.80443
1314,3.87263,0.74795,40.7318,0.73114
1315,3.87421,0.6944,40.78584,0.75291
1316,3.87578,0.84475,40.90578,0.83187
1317,3.87736,0.74032,40.84943,0.75591
1318,3.87893,0.78696,40.88731,0.88231
1319,3.88051,0.74961,40.89764,0.60211
1320,3.88209,0.69459,40.93897,0.81912
1321,3.88367,0.75843,40.92893,0.78857
1322,3.88525,0.72449,40.945,0.82927
1323,3.88683,0.86661,40.93532,0.76343
1324,3.88842,0.83258,40.93966,0.72554
1325,3.89001,0.84336,40.93415,0.80411
1326,3.89161,0.79589,40.95456,0.68935
1327,3.8932,0.66337,40.89194,0.7117
1328,3.8948,0.92993,40.84048,0.80253
1329,3.89639,0.74256,40.86149,0.70315
1330,3.89799,0.74433,40.89637,0.74959
1331,3.89959,0.82,40.96007,0.67701
1332,3.90119,0.60011,40.9544,0.72287
1333,3.90279,0.62604,40.97782,0.68189
1334,3.90439,0.69736,40.96136,0.75712
1335,3.906,0.6656,40.95788,0.71763
1336,3.9076,0.76386,40.89994,0.73668
1337,3.90921,0.74217,40.89577,0.78954
1338,3.91082,0.69984,40.90412,0.75369
1339,3.91243,0.73653,40.9927,0.7045
1340,3.91404,0.82389,40.99526,0.81394
1341,3.91565,0.78834,40.88161,0.67347
1342,3.91726,0.81782,40.91847,0.71219
1343,3.91888,0.59431,40.89551,0.64695
1344,3.92049,0.70575,40.8078,0.69877
1345,3.92211,0.73896,40.77354,0.76011
1346,3.92372,0.89102,40.76606,0.79688
1347,3.92534,0.76252,40.77563,0.71985
1348,3.92696,0.87416,40.83323,0.8279
1349,3.92857,0.64133,40.88061,0.67807
1350,3.93018,0.78332,40.8576,0.73839
1351,3.93179,0.66336,40.83731,0.65558
1352,3.9334,0.77073,40.86954,0.77733
1353,3.935,0.79613,40.87192,0.7782
1354,3.93661,0.83501,40.93294,0.85423
1355,3.93821,0.74857,40.98893,0.76746
1356,3.93982,0.77069,40.99268,0.79164
1357,3.94143,0.70333,40.95901,0.72627
1358,3.94304,0.70416,40.99435,0.67879
1359,3.94465,0.77562,41.0465,0.87945
1360,3.94626,0.70176,41.05015,0.75197
1361,3.94787,0.74872,41.03588,0.69097
1362,3.94948,0.82864,41.05741,0.79265
1363,3.9511,0.77838,41.07686,0.78146
1364,3.95272,0.83535,41.09774,0.79256
1365,3.95434,0.72279,41.10092,0.70463
1366,3.95595,0.76955,41.1148,0.77213
1367,3.95756,0.74983,41.14068,0.72717
1368,3.95917,0.67081,41.08908,0.71169
1369,3.96077,0.77419,41.05965,0.78657
1370,3.96238,0.72135,41.08504,0.79263
1371,3.96398,0.62671,41.12789,0.64617
1372,3.96559,0.71215,41.13653,0.7046
1373,3.96719,0.77678,41.13108,0.78309
1374,3.96879,0.7739,41.11306,0.85177
1375,3.97039,0.68786,41.12817,0.74086
1376,3.972,0.77304,41.14893,0.75687
1377,3.97361,0.67508,41.16068,0.60506
1378,3.97522,0.61362,41.18882,0.60715
1379,3.97683,0.78775,41.15812,0.75793
1380,3.97844,0.72476,41.15698,0.79802
1381,3.98005,0.66325,41.19969,0.66445
1382,3.98166,0.63915,41.25661,0.64799
1383,3.98328,0.6853,41.31119,0.66121
1384,3.98489,0.76346,41.30225,0.67869
1385,3.98651,0.76333,41.34866,0.68252
1386,3.98813,0.69676,41.35132,0.69666
1387,3.98975,0.69591,41.36936,0.6059
1388,3.99136,0.77836,41.38843,0.65963
1389,3.99297,0.78236,41.41044,0.74259
1390,3.99457,0.77996,41.41563,0.74527
1391,3.99618,0.6972,41.45635,0.74162
1392,3.99778,0.80982,41.4471,0.72854
1393,3.99938,0.73996,41.45233,0.67409
1394,4.00098,0.73855,41.44324,0.7774
1395,4.00259,0.61173,41.466,0.56975
1396,4.00419,0.69506,41.51252,0.76727
1397,4.00579,0.71893,41.54098,0.63729
1398,4.0074,0.83569,41.59788,0.77497
1399,4.009,0.70176,41.69373,0.77239
1400,4.01061,0.57345,41.72517,0.70258
1401,4.01223,0.77848,41.76185,0.84288
1402,4.01384,0.68431,41.74678,0.69016
1403,4.01546,0.66405,41.71004,0.74096
1404,4.01707,0.67389,41.73628,0.67703
1405,4.01869,0.852,41.7433,0.87468
1406,4.02031,0.78777,41.74754,0.77004
1407,4.02193,0.63636,41.8412,0.70875
1408,4.02354,0.74545,41.83557,0.68887
1409,4.02515,0.70107,41.81985,0.66354
1410,4.02677,0.76642,41.75463,0.73989
1411,4.02839,0.72711,41.82358,0.70959
1412,4.03001,0.73884,41.81741,0.68
1413,4.03163,0.82413,41.85873,0.79505
1414,4.03324,0.79688,41.86693,0.89117
1415,4.03486,0.80223,41.94548,0.75304
1416,4.03647,0.79515,41.93726,0.67077
1417,4.03808,0.67369,42.03449,0.77082
1418,4.03969,0.73296,42.08077,0.86346
1419,4.04131,0.81128,42.03679,0.69663
1420,4.04291,0.80785,42.05745,0.82075
1421,4.04452,0.63968,42.07628,0.62001
1422,4.04614,0.78403,42.0613,0.83079
1423,4.04775,0.77692,42.05623,0.66818
1424,4.04937,0.67203,42.05,0.70517
1425,4.05099,0.70036,42.094,0.73459
1426,4.05261,0.84394,42.02733,0.88504
1427,4.05423,0.73962,42.00664,0.68888
1428,4.05585,0.85865,42.00065,0.88745
1429,4.05747,0.76457,42.03612,0.74905
1430,4.05909,0.67869,42.03766,0.63012
1431,4.06071,0.63699,41.89185,0.6944
1432,4.06233,0.82517,41.84839,0.77465
1433,4.06394,0.9017,41.82488,0.72549
1434,4.06556,0.77734,41.8137,0.7613
1435,4.06719,0.72026,41.78652,0.75369
1436,4.06881,0.75116,41.80794,0.75807
1437,4.07043,0.91969,41.82402,0.78904
1438,4.07205,0.72779,41.84265,0.7364
1439,4.07367,0.66967,41.89894,0.66757
1440,4.07528,0.68805,41.91442,0.71951
1441,4.07689,0.67486,41.95907,0.82314
1442,4.0785,0.65966,42.0653,0.5698
1443,4.08011,0.922,42.12629,0.80102
1444,4.08171,0.77143,42.16015,0.80947
1445,4.08332,0.84044,42.17604,0.74401
1446,4.08493,0.79036,42.17417,0.75978
1447,4.08654,0.81521,42.18958,0.83495
1448,4.08814,0.93984,42.18633,0.7444
1449,4.08974,0.74215,42.19048,0.86634
1450,4.09134,0.84502,42.1747,0.82837
1451,4.09293,0.82303,42.18665,0.87611
1452,4.09453,0.75578,42.16487,0.77913
1453,4.09612,0.80698,42.20506,0.82482
1454,4.09771,0.69981,42.30536,0.77492
1455,4.0993,0.75255,42.35432,0.8472
1456,4.10089,0.69758,42.42241,0.58618
1457,4.10249,0.84726,42.45688,0.83816
1458,4.10408,0.84444,42.4348,0.83173
1459,4.10568,0.7911,42.48809,0.82217
1460,4.10728,0.71192,42.47165,0.74192
1461,4.10888,0.78193,42.50839,0.75048
1462,4.11048,0.9233,42.52183,0.9246
1463,4.11208,0.86965,42.57322,0.83808
1464,4.11369,0.75487,42.57818,0.73984
1465,4.11529,0.69576,42.59206,0.799
1466,4.11689,0.88801,42.56955,0.81216
1467,4.11849,0.75183,42.61637,0.73325
1468,4.1201,0.81749,42.69283,0.75707
1469,4.1217,0.82198,42.68642,0.77558
1470,4.1233,0.68833,42.69413,0.67597
1471,4.1249,0.75464,42.70465,0.69196
1472,4.12651,0.76719,42.67457,0.77443
1473,4.12811,0.72033,42.70472,0.70711
1474,4.1297,0.72391,42.70195,0.82549
1475,4.13128,0.84954,42.79897,0.8294
1476,4.13287,0.79578,42.76426,0.67559
1477,4.13445,0.68293,42.79314,0.62631
1478,4.13603,0.73934,42.78132,0.63097
1479,4.13761,0.69461,42.72625,0.72629
1480,4.13919,0.79473,42.67749,0.77159
1481,4.14076,0.6608,42.60945,0.71644
1482,4.14234,0.78981,42.63188,0.7913
1483,4.14391,0.76769,42.66194,0.80349
1484,4.14549,0.76117,42.71389,0.73739
1485,4.14706,0.78734,42.75205,0.8108
1486,4.14864,0.8286,42.83308,0.79406
1487,4.15021,0.82652,42.89758,0.82669
1488,4.15178,0.87203,42.87211,0.89544
1489,4.15335,0.82424,42.87153,0.76211
1490,4.15493,0.74878,42.90742,0.66908
1491,4.15651,0.78705,42.88407,0.88391
1492,4.15808,0.79251,42.89848,0.79214
1493,4.15965,0.84625,42.9083,0.86924
1494,4.16122,0.68008,42.95221,0.76138
1495,4.16279,0.80529,43.05051,0.79425
1496,4.16435,0.66923,43.09621,0.72024
1497,4.16591,0.70492,43.059,0.84673
1498,4.16748,0.73223,43.04023,0.69126
1499,4.16905,0.71082,43.02126,0.77111
1500,4.17061,0.82048,42.99348,0.80526
1501,4.17218,0.71882,43.0505,0.7374
1502,4.17375,0.7515,43.00237,0.73109
1503,4.17533,0.77732,42.89647,0.80986
1504,4.1769,0.67916,42.86645,0.77874
1505,4.17848,0.76356,42.85445,0.83008
1506,4.18006,0.73192,42.89851,0.72317
1507,4.18164,0.74749,42.89618,0.74944
1508,4.18322,0.7769,42.91704,0.78333
1509,4.18481,0.82323,42.96563,0.87938
1510,4.18639,0.96919,42.93735,0.78015
1511,4.18798,0.77755,42.91811,0.78877
1512,4.18957,0.81558,42.92656,0.78211
1513,4.19117,0.78037,42.94206,0.79871
1514,4.19276,0.82785,43.00595,0.82127
1515,4.19435,0.78369,42.99724,0.76533
1516,4.19594,0.7307,43.01404,0.8263
1517,4.19753,0.78461,43.01855,0.80137
1518,4.19913,0.73961,42.98055,0.82702
1519,4.20072,0.79875,42.97297,0.79039
1520,4.20232,0.65002,43.00395,0.67339
1521,4.20391,0.72366,42.96581,0.80071
1522,4.20551,0.90533,42.9823,0.83078
1523,4.20711,0.64723,43.0429,0.66198
1524,4.2087,0.62865,43.09614,0.73527
1525,4.2103,0.90446,43.10347,0.78068
1526,4.2119,0.71715,43.16255,0.79413
1527,4.2135,0.74772,43.19493,0.73756
1528,4.2151,0.8295,43.19514,0.7848
1529,4.2167,0.7718,43.20183,0.81185
1530,4.21831,0.81491,43.16773,0.72082
1531,4.2199,0.86333,43.21219,0.81297
1532,4.2215,0.92213,43.2372,0.79413
1533,4.2231,0.84021,43.28819,0.80307
1534,4.2247,0.83032,43.38837,0.83099
1535,4.2263,0.84795,43.3397,0.71357
1536,4.2279,0.74743,43.42706,0.71413
1537,4.2295,0.75227,43.52613,0.8509
1538,4.2311,0.77219,43.49653,0.78885
1539,4.2327,0.81696,43.51042,0.82636
1540,4.23429,0.77332,43.56163,0.8153
1541,4.23589,0.79949,43.4931,0.74621
1542,4.23748,0.73519,43.4506,0.71668
1543,4.23907,0.90222,43.44038,0.89258
1544,4.24067,0.84842,43.46452,0.86543
1545,4.24226,0.81146,43.44982,0.80204
1546,4.24385,0.73319,43.62448,0.73483
1547,4.24545,0.78072,43.70639,0.6952
1548,4.24704,0.76094,43.71842,0.91031
1549,4.24864,0.79439,43.65645,0.76842
1550,4.25023,0.65316,43.6848,0.75179
1551,4.25183,0.86552,43.72237,0.85607
1552,4.25342,0.80941,43.72786,0.84721
1553,4.25501,0.9046,43.73032,0.84305
1554,4.25659,0.69842,43.73081,0.65871
1555,4.25817,0.83964,43.73405,0.84857
1556,4.25976,0.77557,43.70676,0.79486
1557,4.26135,0.79213,43.72617,0.80022
1558,4.26294,0.95385,43.67962,0.77447
1559,4.26453,0.95486,43.71894,0.83495
1560,4.26612,0.85669,43.67634,0.71042
1561,4.26771,0.85086,43.65055,0.96135
1562,4.2693,0.77858,43.65329,0.76361
1563,4.2709,0.71611,43.68972,0.75463
1564,4.27251,1.02384,43.68948,0.90566
1565,4.27411,0.83815,43.69604,0.80715
1566,4.27571,0.7256,43.68299,0.75428
1567,4.27731,0.74368,43.67051,0.74377
1568,4.27891,0.86552,43.69653,0.98588
1569,4.28051,0.83519,43.68178,0.89656
1570,4.28211,0.7766,43.73011,0.71594
1571,4.28371,0.6917,43.73671,0.6639
1572,4.28532,0.66109,43.80922,0.72199
1573,4.28692,0.70152,43.81942,0.7485
1574,4.28853,0.91041,43.82267,0.81263
1575,4.29014,0.79647,43.82873,0.79291
1576,4.29174,0.8434,43.84123,0.81236
1577,4.29335,0.69497,43.89076,0.78717
1578,4.29496,0.78185,43.8455,0.79231
1579,4.29658,0.90407,43.88826,0.80787
1580,4.29819,0.89097,43.9854,0.86898
1581,4.29981,0.68971,44.00567,0.77562
1582,4.30142,0.78202,43.99021,0.82366
1583,4.30304,0.72211,43.98703,0.66241
1584,4.30466,0.74428,43.96662,0.80738
1585,4.30629,0.95913,43.97578,0.90982
1586,4.30791,0.93169,44.01346,0.93483
1587,4.30954,0.66221,44.03352,0.66394
1588,4.31117,0.81791,44.095,0.8967
1589,4.3128,0.73626,44.14187,0.79901
1590,4.31443,0.87884,44.15958,0.90006
1591,4.31606,0.83692,44.13632,0.93841
1592,4.31769,0.74986,44.15565,0.76876
1593,4.31932,0.78785,44.16784,0.72701
1594,4.32095,0.70485,44.14413,0.72369
1595,4.32258,0.88705,44.15057,0.78705
1596,4.3242,0.78444,44.18938,0.70093
1597,4.32583,0.92636,44.20638,0.85668
1598,4.32746,0.80501,44.22566,0.88464
1599,4.32908,0.76396,44.23985,0.72928
1600,4.33071,0.85968,44.21038,0.82826
1601,4.33234,0.74959,44.27801,0.82626
1602,4.33397,0.7672,44.26089,0.70961
1603,4.3356,0.92146,44.28793,0.80063
1604,4.33723,0.74975,44.27948,0.80847
1605,4.33886,0.69602,44.28914,0.81162
1606,4.34049,0.76373,44.25968,0.7354
1607,4.34211,0.89718,44.30474,0.81942
1608,4.34374,0.64391,44.25695,0.72839
1609,4.34537,0.73145,44.29112,0.6908
1610,4.347,0.77486,44.28324,0.77107
1611,4.34863,0.83485,44.36868,0.8711
1612,4.35027,0.82615,44.34023,0.88771
1613,4.3519,0.74344,44.37847,0.8703
1614,4.35354,0.66978,44.42044,0.62543
1615,4.35517,0.79317,44.45077,0.8165
1616,4.35681,0.76491,44.39109,0.74521
1617,4.35844,0.72344,44.43736,0.72906
1618,4.36008,0.68358,44.47811,0.81782
1619,4.36173,0.68203,44.49858,0.63595
1620,4.36338,0.85802,44.47427,0.73626
1621,4.36502,0.84364,44.50432,0.71142
1622,4.36667,0.89515,44.51297,0.8448
1623,4.36831,0.84216,44.51665,0.74596
1624,4.36996,0.79112,44.5088,0.73423
1625,4.37159,0.82476,44.53607,0.64658
1626,4.37323,0.8313,44.5064,0.79272
1627,4.37487,0.72954,44.50374,0.82129
1628,4.37651,0.77591,44.50456,0.70496
1629,4.37815,0.83655,44.49105,0.76378
1630,4.37978,0.84414,44.53714,0.71299
1631,4.38142,0.79156,44.51278,0.87314
1632,4.38306,0.74758,44.55966,0.69437
1633,4.38469,0.8194,44.56377,0.78184
1634,4.38632,0.81034,44.58489,0.88355
1635,4.38796,0.85145,44.69866,0.81395
1636,4.38959,0.80089,44.71462,0.76095
1637,4.39122,0.85059,44.74548,0.78948
1638,4.39285,0.87498,44.73741,0.83133
1639,4.39449,0.80848,44.75393,0.84199
1640,4.39612,0.94316,44.78664,0.79819
1641,4.39775,0.72655,44.77302,0.74836
1642,4.39939,0.78848,44.76401,0.64666
1643,4.40102,0.93483,44.77855,0.84435
1644,4.40266,0.80978,44.75997,0.6838
1645,4.4043,0.80039,44.78068,0.89647
1646,4.40594,0.89285,44.78984,0.98163
1647,4.40758,0.74242,44.81995,0.80041
1648,4.40922,0.75573,44.82833,0.82145
1649,4.41086,0.77957,44.77825,0.79822
1650,4.4125,0.7225,44.78822,0.80386
1651,4.41415,0.79138,44.72174,0.7712
1652,4.4158,0.88298,44.70357,0.84771
1653,4.41745,0.97475,44.6923,0.77997
1654,4.4191,0.70359,44.61981,0.74645
1655,4.42075,0.73701,44.62536,0.80175
1656,4.42241,0.87593,44.66894,0.85711
1657,4.42408,0.69885,44.66246,0.77225
1658,4.42575,0.81947,44.68761,0.73515
1659,4.42742,0.7702,44.62523,0.79521
1660,4.42908,0.81426,44.58904,0.96286
1661,4.43075,0.92954,44.60007,0.86945
1662,4.43242,0.72733,44.58755,0.72288
1663,4.43409,0.82851,44.63668,0.82474
1664,4.43575,0.8288,44.6679,0.8764
1665,4.43743,0.81588,44.68967,0.79375
1666,4.4391,0.82513,44.73005,0.93
1667,4.44077,0.71725,44.70356,0.70798
1668,4.44244,0.88548,44.7291,0.83398
1669,4.44411,0.79386,44.74312,0.79148
1670,4.44578,0.73456,44.69641,0.72723
1671,4.44745,0.74339,44.63903,0.77012
1672,4.44912,0.76622,44.69768,0.80059
1673,4.45078,0.90514,44.71809,0.77923
1674,4.45243,0.74352,44.73613,0.79517
1675,4.45409,0.79991,44.73943,0.82616
1676,4.45575,0.711,44.725,0.68385
1677,4.45741,0.97704,44.73623,0.98321
1678,4.45907,0.85679,44.74093,0.86358
1679,4.46073,0.9713,44.73896,0.92492
1680,4.46239,0.72906,44.76421,0.82993
1681,4.46406,0.7414,44.78416,0.69671
1682,4.46572,0.74801,44.73204,0.82325
1683,4.46737,0.73389,44.71672,0.78473
1684,4.46903,0.81167,44.78553,0.71241
1685,4.47069,0.85356,44.77187,0.87041
1686,4.47235,0.7214,44.81067,0.79628
1687,4.47401,0.77722,44.82192,0.89629
1688,4.47568,0.72557,44.82171,0.78008
1689,4.47734,0.72352,44.90005,0.71777
1690,4.479,0.79403,44.82926,0.64616
1691,4.48065,0.84181,44.84155,0.83132
1692,4.48231,0.66,44.86885,0.71403
1693,4.48395,0.74219,44.87896,0.81448
1694,4.48561,0.74673,44.88849,0.76847
1695,4.48725,0.66985,44.82014,0.8672
1696,4.4889,0.77155,44.86359,0.91924
1697,4.49055,0.76929,44.85263,0.77734
1698,4.4922,0.73726,44.80887,0.62963
1699,4.49384,0.80548,44.76661,0.7585
1700,4.49548,0.64043,44.76048,0.78845
1701,4.49712,0.88755,44.72492,0.70038
1702,4.49876,0.89063,44.69858,0.91018
1703,4.5004,0.81206,44.65024,0.8037
1704,4.50203,0.64417,44.56555,0.69515
1705,4.50367,0.7255,44.50756,0.68559
1706,4.50531,0.79303,44.5418,0.89591
1707,4.50695,0.87357,44.56277,0.8728
1708,4.50859,0.66659,44.56958,0.6682
1709,4.51023,0.71707,44.61782,0.71068
1710,4.51186,0.71284,44.5946,0.6892
1711,4.5135,0.6783,44.51591,0.73322
1712,4.51513,0.88212,44.53079,0.84
1713,4.51676,0.7795,44.50062,0.65388
1714,4.5184,0.83904,44.50214,0.81982
1715,4.52003,0.82663,44.50204,0.88044
1716,4.52167,0.69788,44.5431,0.81534
1717,4.5233,0.87427,44.59348,0.81625
1718,4.52494,0.78224,44.55034,0.77931
1719,4.52658,0.82909,44.58128,0.77663
1720,4.52822,0.736,44.59233,0.72997
1721,4.52985,0.92659,44.6067,0.78498
1722,4.53149,0.82424,44.63809,0.79269
1723,4.53313,0.73386,44.59838,0.72822
1724,4.53476,0.89703,44.59739,0.81299
1725,4.5364,0.76293,44.67253,0.78525
1726,4.53803,0.72104,44.63954,0.72937
1727,4.53967,0.75379,44.73337,0.73079
1728,4.54131,0.8047,44.7259,0.74196
1729,4.54296,0.71857,44.81546,0.77196
1730,4.5446,0.88754,44.82611,0.78113
1731,4.54624,0.76068,44.8549,0.9485
1732,4.54788,0.76746,44.85236,0.70193
1733,4.54953,0.85615,44.89068,0.8525
1734,4.55117,0.76715,44.93288,0.78496
1735,4.5528,0.78434,44.95796,0.85521
1736,4.55444,0.79524,44.95332,0.90388
1737,4.55607,0.79466,44.96901,0.77578
1738,4.55771,0.69184,45.05571,0.78064
1739,4.55934,0.75022,44.96936,0.76295
1740,4.56097,0.75571,45.01255,0.79487
1741,4.5626,0.91999,44.99821,0.76696
1742,4.56423,0.77388,45.0751,0.75393
1743,4.56585,0.62575,44.99812,0.70004
1744,4.56749,0.78898,45.02179,0.70418
1745,4.56912,0.77398,45.08058,0.85906
1746,4.57075,0.88098,45.08888,0.79877
1747,4.57237,0.80115,45.17215,0.75362
1748,4.574,0.78659,45.16006,0.79436
1749,4.57563,0.81432,45.18614,0.80219
1750,4.57726,0.80109,45.21772,0.81027
1751,4.57889,0.74558,45.21339,0.78943
1752,4.58052,0.77746,45.25254,0.59046
1753,4.58215,0.86125,45.27823,0.83879
1754,4.58378,0.71273,45.25865,0.79981
1755,4.58541,0.68092,45.26015,0.70876
1756,4.58703,0.78522,45.21478,0.74216
1757,4.58866,0.75223,45.24276,0.676
1758,4.59029,0.76733,45.23018,0.72313
1759,4.59191,0.7347,45.24632,0.77006
1760,4.59354,0.72581,45.21921,0.80084
1761,4.59516,0.78228,45.29685,0.72303
1762,4.59678,0.70888,45.35679,0.80664
1763,4.5984,0.87957,45.33252,0.94955
1764,4.60002,0.88094,45.27752,0.83169
1765,4.60164,0.9332,45.25805,0.79789
1766,4.60326,0.91175,45.21288,0.80549
1767,4.60488,0.68463,45.24744,0.61094
1768,4.6065,0.7152,45.39926,0.7331
1769,4.60811,0.76332,45.37848,0.817
1770,4.60973,0.84639,45.39109,0.70379
1771,4.61135,0.77703,45.45676,0.6919
1772,4.61296,0.86758,45.41852,0.77171
1773,4.61456,0.84578,45.36695,0.76485
1774,4.61617,0.81169,45.40634,0.7416
1775,4.61777,0.63108,45.4542,0.709
1776,4.61937,0.74533,45.45507,0.8079
1777,4.62097,0.80585,45.49805,0.82399
1778,4.62257,0.73397,45.51333,0.73473
1779,4.62416,0.80241,45.52894,0.87078
1780,4.62575,0.75173,45.48165,0.72943
1781,4.62734,0.74747,45.47315,0.68764
1782,4.62892,0.83841,45.47378,0.78527
1783,4.6305,0.87505,45.48298,0.78756
1784,4.63209,0.76308,45.47237,0.67773
1785,4.63369,0.84653,45.39831,0.8607
1786,4.63528,0.69335,45.32255,0.82616
1787,4.63687,0.78894,45.30849,0.77581
1788,4.63845,0.78491,45.35061,0.76553
1789,4.64003,0.74021,45.43256,0.76924
1790,4.64161,0.70303,45.44226,0.68503
1791,4.64319,0.76335,45.5126,0.82679
1792,4.64477,0.74731,45.472,0.8413
1793,4.64635,0.83934,45.48346,0.82593
1794,4.64793,0.81953,45.49384,0.79833
1795,4.64951,0.80461,45.54474,0.82513
1796,4.65108,0.7452,45.56383,0.85793
1797,4.65267,0.6829,45.63753,0.69572
1798,4.65425,0.87885,45.68456,0.74811
1799,4.65584,0.74164,45.6748,0.72237
1800,4.65743,0.83572,45.74641,0.82801
1801,4.65901,0.86078,45.78513,0.96457
1802,4.6606,0.7587,45.90003,0.84794
1803,4.66219,0.78061,45.91615,0.80321
1804,4.66378,0.8681,45.85708,0.8586
1805,4.66536,0.84971,45.87511,0.76976
1806,4.66694,0.80316,45.8193,0.79677
1807,4.66853,0.80918,45.84097,0.67498
1808,4.67012,0.81754,45.83948,0.7904
1809,4.67171,0.68451,45.81613,0.81035
1810,4.6733,0.84763,45.76805,0.76372
1811,4.67489,0.86951,45.77996,0.8484
1812,4.67647,0.82147,45.79853,0.70374
1813,4.67806,0.87101,45.7984,0.74461
1814,4.67964,0.65747,45.81943,0.71297
1815,4.68122,0.92355,45.91136,0.87199
1816,4.6828,0.81035,45.91545,0.80691
1817,4.68438,0.82339,45.95055,0.87369
1818,4.68596,0.87428,45.98533,0.83322
1819,4.68754,0.84838,46.05675,0.83496
1820,4.68912,0.83114,46.03304,0.83476
1821,4.69071,0.77431,46.08167,0.69737
1822,4.6923,0.75799,46.00557,0.81243
1823,4.69389,0.73754,46.00307,0.83563
1824,4.69548,0.72458,46.10138,0.71531
1825,4.69708,0.76214,46.07745,0.77944
1826,4.69868,0.73211,46.11715,0.81741
1827,4.70027,0.93603,46.12248,0.8017
1828,4.70187,0.7655,46.14785,0.69015
1829,4.70347,0.75829,46.17216,0.77985
1830,4.70506,0.75624,46.2208,0.84734
1831,4.70666,0.73705,46.23061,0.74438
1832,4.70827,0.89353,46.21004,0.81667
1833,4.70987,0.79791,46.24496,0.7724
1834,4.71148,0.85378,46.1959,0.78799
1835,4.71308,0.94155,46.22629,0.84822
1836,4.71468,0.84138,46.14393,0.78785
1837,4.71628,0.70879,46.15892,0.77652
1838,4.71788,0.75433,46.16114,0.67614
1839,4.71949,0.93879,46.13529,0.86513
1840,4.72109,0.78372,46.17053,0.6987
1841,4.7227,0.74795,46.17477,0.87801
1842,4.72431,0.82758,46.15699,0.80056
1843,4.72592,0.76563,46.21029,0.67048
1844,4.72753,0.87052,46.21049,0.91392
1845,4.72914,0.80011,46.08814,0.87265
1846,4.73076,0.86527,46.149,0.81631
1847,4.73237,0.82265,46.18108,0.86853
1848,4.73398,0.78031,46.20704,0.78258
1849,4.73559,0.76298,46.17744,0.91276
1850,4.73721,0.7088,46.2303,0.88972
1851,4.73882,0.9346,46.25101,0.90509
1852,4.74043,0.83327,46.3087,0.73392
1853,4.74203,0.73148,46.38002,0.71368
1854,4.74365,0.78254,46.32329,0.76668
1855,4.74526,0.83307,46.31333,0.76787
1856,4.74688,0.67194,46.36289,0.79852
1857,4.7485,0.68204,46.36361,0.74382
1858,4.75012,0.79197,46.36896,0.77777
1859,4.75174,0.69704,46.3725,0.85098
1860,4.75336,0.93827,46.26711,0.82453
1861,4.75498,0.85336,46.30102,0.75358
1862,4.7566,0.82351,46.32704,0.73426
1863,4.75823,0.78041,46.40674,0.79949
1864,4.75985,0.79601,46.43509,0.8442
1865,4.76147,0.74061,46.43659,0.71453
1866,4.7631,0.71402,46.44774,0.67437
1867,4.76472,0.84203,46.5132,0.88226
1868,4.76635,0.78076,46.53037,0.92412
1869,4.76798,0.83803,46.57188,0.80999
1870,4.76961,0.99765,46.55262,0.91405
1871,4.77123,0.72767,46.53906,0.86142
1872,4.77286,1.01313,46.55903,0.81293
1873,4.77449,0.79553,46.59282,0.84558
1874,4.77612,0.79583,46.58297,0.89914
1875,4.77775,0.98594,46.54078,0.83052
1876,4.77938,0.80583,46.61094,0.78076
1877,4.78102,0.75569,46.54525,0.68819
1878,4.78265,0.68744,46.53685,0.71953
1879,4.78429,0.72087,46.47054,0.7596
1880,4.78593,0.77034,46.48292,0.78953
1881,4.78757,0.88255,46.4943,0.86202
1882,4.78921,0.67422,46.52521,0.612
1883,4.79084,0.89098,46.48351,0.76164
1884,4.79248,0.7063,46.47597,0.75967
1885,4.79411,0.8107,46.4374,0.74637
1886,4.79575,0.72646,46.52689,0.77692
1887,4.79738,0.7901,46.50665,0.82045
1888,4.79901,0.91413,46.51544,0.80894
1889,4.80064,0.69448,46.56358,0.70372
1890,4.80228,0.76055,46.56752,0.77972
1891,4.80392,0.85111,46.54683,0.69792
1892,4.80556,0.85956,46.53884,0.77306
1893,4.80721,0.78643,46.57605,0.75289
1894,4.80885,0.72712,46.57985,0.67272
1895,4.8105,0.85374,46.6536,0.84879
1896,4.81214,0.94779,46.74099,0.87653
1897,4.8138,0.75151,46.69665,0.86663
1898,4.81545,0.88937,46.73679,0.91416
1899,4.8171,0.78161,46.82509,0.70771
1900,4.81875,0.87743,46.81643,0.79182
1901,4.82041,0.72531,46.83504,0.84682
1902,4.82207,0.76233,46.78671,0.93941
1903,4.82373,0.7719,46.82034,0.82759
1904,4.82539,0.80346,46.83349,0.80522
1905,4.82705,0.72645,46.86153,0.72863
1906,4.82871,0.88471,46.83303,0.84526
1907,4.83037,0.91257,46.82204,0.92861
1908,4.83203,0.74225,46.83832,0.766
1909,4.8337,0.72404,46.83606,0.83327
1910,4.83537,0.78189,46.84463,0.86331
1911,4.83703,0.89481,46.8185,0.76283
1912,4.8387,0.85134,46.81391,0.8362
1913,4.84037,0.84197,46.8269,0.7153
1914,4.84204,0.79456,46.8244,0.78104
1915,4.84371,0.7648,46.78394,0.90221
1916,4.84539,0.88107,46.84289,0.87133
1917,4.84705,0.88622,46.82364,0.92707
1918,4.84872,0.84458,46.82043,0.88126
1919,4.85038,0.77179,46.84628,0.81305
1920,4.85205,0.77515,46.91453,0.72815
1921,4.85372,0.83739,46.91562,0.80498
1922,4.85538,0.85093,46.93502,0.73738
1923,4.85705,0.80743,46.90821,0.78033
1924,4.85871,0.76708,46.90944,0.79502
1925,4.86038,0.78395,46.92805,0.77642
1926,4.86204,0.65364,46.84404,0.77417
1927,4.8637,0.82193,46.79988,0.85295
1928,4.86537,0.78285,46.83146,0.88019
1929,4.86703,0.80414,46.82558,0.82609
1930,4.8687,0.85989,46.82433,0.77906
1931,4.87037,0.84063,46.90513,0.79986
1932,4.87204,0.78531,46.86881,0.78888
1933,4.87371,0.78635,46.89735,0.88051
1934,4.87539,0.76132,46.9642,0.8372
1935,4.87707,0.7705,46.87566,0.80169
1936,4.87875,0.71362,46.89969,0.76327
1937,4.88043,0.8616,46.91342,0.87907
1938,4.8821,0.79355,46.88319,0.75631
1939,4.88378,0.71185,46.88166,0.7629
1940,4.88546,0.87617,46.94874,0.86094
1941,4.88714,0.89434,47.0103,0.93257
1942,4.88882,0.86378,47.03836,0.87363
1943,4.89051,0.99662,47.04595,0.90879
1944,4.89219,0.8505,47.05473,0.75363
1945,4.89389,0.82032,47.00314,0.78741
1946,4.89558,0.82292,46.964,0.78271
1947,4.89727,1.00755,46.9657,1.00538
1948,4.89897,0.77028,46.97257,0.77384
1949,4.90067,0.74193,47.01381,0.82421
1950,4.90237,0.79287,46.97897,0.69185
1951,4.90407,0.79668,46.99033,0.74765
1952,4.90578,0.75053,46.94184,0.73632
1953,4.90748,0.83254,46.90802,0.89819
1954,4.90919,0.82087,46.92678,0.773
1955,4.91089,0.7198,46.96736,0.79286
1956,4.9126,0.64532,46.98503,0.73829
1957,4.9143,0.98522,47.00162,0.80366
1958,4.91601,0.74196,47.00426,0.77937
1959,4.91772,0.73786,46.92733,0.81738
1960,4.91943,0.73696,46.95446,0.71395
1961,4.92114,0.76906,46.96103,0.83959
1962,4.92285,0.76817,46.92695,0.8965
1963,4.92457,0.7659,46.96435,0.80366
1964,4.92628,0.7669,46.91203,0.82016
1965,4.92799,0.81141,46.88331,0.75122
1966,4.92971,0.74122,46.94932,0.75054
1967,4.93143,0.80864,46.9163,0.82474
1968,4.93315,0.78639,46.90139,0.77939
1969,4.93487,0.84168,46.907,0.81574
1970,4.93659,0.90723,46.85314,0.85879
1971,4.93831,0.87001,46.8848,0.90089
1972,4.94003,0.7509,46.8216,0.85288
1973,4.94176,0.95353,46.80736,0.92491
1974,4.94348,0.76789,46.83307,0.83377
1975,4.94521,0.86423,46.82078,0.73244
1976,4.94694,0.75813,46.78835,0.7659
1977,4.94867,0.89268,46.77676,0.93664
1978,4.9504,0.72494,46.83032,0.7647
1979,4.95213,0.71006,46.89389,0.71847
1980,4.95387,0.70472,46.94157,0.71195
1981,4.9556,0.69297,46.95709,0.6912
1982,4.95733,0.71973,46.94924,0.71118
1983,4.95907,0.68162,47.01858,0.77283
1984,4.9608,0.94148,47.02778,0.81424
1985,4.96254,0.84032,46.94304,0.76888
1986,4.96427,0.79124,46.98473,0.82087
1987,4.966,0.85918,46.94958,0.76947
1988,4.96773,0.80088,46.89598,0.76767
1989,4.96945,0.85534,46.84372,0.81851
1990,4.97118,0.7701,46.88093,0.79185
1991,4.97292,0.87362,46.86213,0.91771
1992,4.97465,0.83672,46.87786,0.81642
1993,4.97639,0.8455,46.93741,0.80659
1994,4.97813,0.82965,46.95944,1.00702
1995,4.97987,0.72873,47.0111,0.89987
1996,4.98161,0.85089,46.99768,0.97655
1997,4.98336,0.83661,47.00692,0.77066
1998,4.9851,0.85768,47.03505,0.75057
1999,4.98684,0.84339,47.09917,0.79104
2000,4.98858,0.80386,47.18918,0.83989
2001,4.99032,0.74393,47.21553,0.73123
2002,4.99206,0.85532,47.24371,0.76907
2003,4.99381,0.71316,47.23312,0.73902
2004,4.99554,0.75524,47.29852,0.84352
2005,4.99728,0.74628,47.35087,0.95515
2006,4.99903,0.92293,47.42044,0.77123
2007,5.00079,0.78367,47.45088,0.6303
2008,5.00254,0.90977,47.45802,0.87229
2009,5.00429,0.73704,47.39963,0.81345
2010,5.00604,0.85222,47.27667,0.79974
2011,5.00779,0.90797,47.22802,0.89248
2012,5.00954,0.83093,47.22977,0.88827
2013,5.01129,0.88862,47.23787,0.83806
2014,5.01303,0.88743,47.26894,0.80579
2015,5.01479,0.85912,47.20258,0.78925
2016,5.01654,0.85348,47.231,0.94308
2017,5.01829,0.72781,47.19421,0.71981
2018,5.02004,0.79991,47.12752,0.81781
2019,5.02179,0.87576,47.04517,0.82758
2020,5.02355,0.81766,47.04235,0.86391
2021,5.0253,0.95974,47.08355,0.91713
2022,5.02706,0.70928,47.02536,0.89671
2023,5.02881,0.84821,46.99463,0.76207
2024,5.03057,0.80091,47.04188,0.82565
2025,5.03233,0.75073,46.98208,0.71668
2026,5.0341,0.824,46.98183,0.80029
2027,5.03586,0.90866,46.95058,0.98334
2028,5.03763,0.71849,47.0255,0.75113
2029,5.0394,0.6845,47.02457,0.74098
2030,5.04117,0.8025,46.96165,0.79095
2031,5.04295,0.75794,46.98814,0.74572
2032,5.04471,0.87789,47.00956,0.87556
2033,5.04648,0.82932,46.97093,0.78221
2034,5.04825,0.74899,46.94129,0.83776
2035,5.05002,0.63858,46.91606,0.73815
2036,5.05179,0.90452,46.96864,0.85503
2037,5.05357,0.75648,46.98082,0.90492
2038,5.05534,0.80008,47.02466,0.85385
2039,5.05711,0.97848,47.01428,0.89545
2040,5.05888,0.85844,47.07581,0.89982
2041,5.06066,0.71301,47.05928,0.73166
2042,5.06245,0.8654,47.08055,0.82275
2043,5.06423,0.87164,47.05684,0.8127
2044,5.06601,0.93275,47.12111,1.03229
2045,5.0678,0.95204,47.08782,0.95616
2046,5.06958,0.81225,47.10635,0.79759
2047,5.07138,0.99289,47.03696,0.90371
2048,5.07317,0.86774,47.06408,0.88981
2049,5.07495,0.84532,47.05413,0.91335
2050,5.07674,0.69184,47.01003,0.69318
2051,5.07854,0.66206,47.01448,0.74772
2052,5.08033,0.86556,46.95145,0.72824
2053,5.08212,0.82791,46.93252,0.66532
2054,5.0839,0.73283,46.92912,0.96548
2055,5.08567,0.71801,46.9297,0.83149
2056,5.08746,0.73004,46.9338,0.92121
2057,5.08924,0.84749,46.97035,0.86137
2058,5.09102,0.91244,46.97146,0.7767
2059,5.09281,0.78518,46.94698,0.74868
2060,5.09459,0.68464,46.98481,0.84385
2061,5.09637,0.84535,46.93887,0.86437
2062,5.09815,0.83595,46.92368,0.85533
2063,5.09993,0.68146,46.96568,0.70552
2064,5.10172,0.86761,47.01145,0.79595
2065,5.1035,0.71077,47.01815,0.79224
2066,5.10528,0.78078,46.90642,0.69218
2067,5.10707,0.86183,46.9281,0.83338
2068,5.10885,0.82765,46.88638,0.90959
2069,5.11063,0.75476,46.90118,0.72966
2070,5.11242,0.96331,46.89558,0.88312
2071,5.11421,0.85491,46.86922,0.88376
2072,5.116,0.70138,46.88604,0.74465
2073,5.11779,0.76946,46.89458,0.80427
2074,5.11957,0.68047,46.89822,0.65911
2075,5.12135,0.8545,46.86376,0.80174
2076,5.12313,0.74408,46.89187,0.77097
2077,5.12491,0.86777,46.89454,0.77641
2078,5.12669,0.7393,46.91036,0.697
2079,5.12847,0.74256,46.91494,0.76216
2080,5.13025,0.74838,46.88108,0.74317
2081,5.13202,0.83553,46.84419,0.76359
2082,5.1338,0.85428,46.84806,0.88064
2083,5.13558,0.86383,46.87901,0.70419
2084,5.13736,0.66531,46.90663,0.6947
2085,5.13915,0.90208,46.93705,0.91774
2086,5.14093,0.74888,46.95578,0.75985
2087,5.14272,0.76243,46.93414,0.79799
2088,5.14452,0.69969,46.93214,0.71169
2089,5.14632,0.74344,46.87335,0.795
2090,5.14812,0.8171,46.86655,0.75364
2091,5.14992,0.85901,46.86436,0.73713
2092,5.15172,0.7634,46.84686,0.78808
2093,5.15352,0.81619,46.82702,0.7948
2094,5.15532,0.83605,46.90992,0.8587
2095,5.15711,0.78122,46.89824,0.82013
2096,5.15892,0.64632,46.9153,0.72858
2097,5.16073,0.78458,46.93131,0.74773
2098,5.16253,0.79472,46.95336,0.84625
2099,5.16435,0.84759,46.94631,0.80358
2100,5.16616,0.83453,46.96802,0.69158
2101,5.16797,0.85051,46.97791,0.88924
2102,5.16979,0.74717,46.94822,0.88393
2103,5.17161,0.85266,47.00009,0.77406
2104,5.17343,0.82485,47.02832,0.80453
2105,5.17525,0.83914,47.02043,0.71779
2106,5.17707,0.77973,47.07453,0.8142
2107,5.17889,0.78349,47.08821,0.68449
2108,5.18071,0.7816,47.03828,0.81217
2109,5.18252,0.76316,47.0699,0.75572
2110,5.18434,0.85579,47.07043,0.76673
2111,5.18615,0.9369,47.07968,0.86782
2112,5.18798,0.79457,47.07535,0.74838
2113,5.18981,0.95714,47.08686,0.94997
2114,5.19163,0.72938,47.05843,0.76363
2115,5.19345,0.85813,47.06637,0.87877
2116,5.19527,0.66018,47.0541,0.66927
2117,5.1971,0.74835,47.04904,0.75914
2118,5.19892,0.90827,47.10759,0.86487
2119,5.20074,0.68394,47.14102,0.74803
2120,5.20257,0.76807,47.12826,0.79799
2121,5.20439,0.87587,47.13258,0.89737
2122,5.20623,0.70797,47.24763,0.76532
2123,5.20806,0.9113,47.21081,0.79341
2124,5.2099,0.71298,47.2672,0.73985
2125,5.21175,0.71564,47.36882,0.78421
2126,5.21359,0.76556,47.36209,0.74891
2127,5.21543,0.7991,47.3692,0.81433
2128,5.21727,0.83269,47.33468,0.78496
2129,5.21911,0.84867,47.40379,0.86631
2130,5.22094,0.83473,47.44642,0.79547
2131,5.22278,0.76713,47.42134,0.79124
2132,5.22461,0.81546,47.35876,0.79612
2133,5.22645,0.77708,47.30636,0.67665
2134,5.22828,0.83923,47.3235,0.88894
2135,5.23012,0.75916,47.27346,0.77286
2136,5.23196,0.72663,47.29471,0.8466
2137,5.2338,0.79066,47.28516,0.69597
2138,5.23564,0.7682,47.24621,0.88136
2139,5.23748,0.86453,47.18964,0.86288
2140,5.23933,0.83729,47.15828,0.75874
2141,5.24118,0.90307,47.14901,0.72519
2142,5.24302,0.93561,47.1617,0.70906
2143,5.24487,0.864,47.14991,0.83609
2144,5.24672,0.88828,47.2016,0.81775
2145,5.24857,0.77513,47.19873,0.89713
2146,5.25042,0.79707,47.15715,0.87942
2147,5.25227,0.86415,47.14777,0.87902
2148,5.25412,0.88628,47.13415,0.80523
2149,5.25597,0.69176,47.07699,0.70445
2150,5.25783,0.64409,47.10926,0.81066
2151,5.25968,0.90499,47.10918,0.83795
2152,5.26154,0.78026,47.15604,0.76112
2153,5.2634,0.91115,47.17537,0.836
2154,5.26526,0.78279,47.1666,0.79984
2155,5.26712,0.74088,47.21131,0.72489
2156,5.26899,0.79214,47.24523,0.76999
2157,5.27085,0.88349,47.22059,0.90598
2158,5.27273,0.94095,47.28058,0.84029
2159,5.2746,0.74827,47.26836,0.7922
2160,5.27647,0.84385,47.35155,0.80331
2161,5.27834,0.81664,47.30986,0.74701
2162,5.28021,0.9815,47.29347,0.82317
2163,5.28208,0.78232,47.29601,0.76071
2164,5.28396,0.90609,47.30564,0.91362
2165,5.28584,0.8543,47.1745,0.86509
2166,5.28772,0.77826,47.19717,0.73718
2167,5.2896,0.90668,47.15144,0.86607
2168,5.29148,0.77498,47.15319,0.80001
2169,5.29336,0.8793,47.14282,0.87961
2170,5.29524,0.795,47.21047,1.00229
2171,5.29712,0.81316,47.22818,0.85577
2172,5.299,0.70513,47.28221,0.70382
2173,5.30088,0.73609,47.29546,0.7214
2174,5.30275,0.85313,47.30153,0.8729
2175,5.30461,0.83694,47.2973,0.77042
2176,5.30649,0.81981,47.25469,0.87692
2177,5.30837,0.77507,47.26799,0.78131
2178,5.31025,0.8105,47.25582,0.78185
2179,5.31213,0.75676,47.19148,0.71584
2180,5.314,0.97302,47.19209,0.83229
2181,5.31588,0.9155,47.19865,0.89963
2182,5.31776,0.73856,47.23167,0.72978
2183,5.31964,0.84555,47.25236,0.78074
2184,5.32152,0.76339,47.26677,0.78614
2185,5.3234,0.95066,47.24378,0.91593
2186,5.32528,0.72889,47.18957,0.77527
2187,5.32716,0.72892,47.2361,0.77877
2188,5.32904,0.71485,47.29225,0.76545
2189,5.33092,0.75017,47.2684,0.88665
2190,5.33281,0.73419,47.24221,0.80149
2191,5.33469,0.88656,47.20508,0.87165
2192,5.33658,0.71904,47.12612,0.79893
2193,5.33847,0.83088,47.09869,0.77866
2194,5.34036,0.83139,47.11732,0.80513
2195,5.34225,0.72674,47.13487,0.68975
2196,5.34415,0.72499,47.17879,0.65767
2197,5.34604,0.72847,47.19953,0.77322
2198,5.34793,0.76634,47.13088,0.97483
2199,5.34984,0.78833,47.08474,0.84732
2200,5.35175,0.68005,47.07264,0.69316
2201,5.35366,0.82356,47.05017,0.86624
2202,5.35558,0.82673,47.09153,1.04683
2203,5.3575,0.90476,47.10424,0.83138
2204,5.35942,0.83208,46.99185,0.79965
2205,5.36135,0.81708,46.98479,0.82829
2206,5.36327,0.83599,46.99679,0.83817
2207,5.36519,0.86437,46.98064,0.72183
2208,5.36712,0.89988,47.06308,0.83725
2209,5.36904,0.88583,47.02747,0.82957
2210,5.37096,0.7584,47.03453,0.82464
2211,5.3729,0.82117,47.00616,0.73653
2212,5.37483,0.84834,47.01341,0.72648
2213,5.37676,0.77392,47.03008,0.75736
2214,5.37869,0.91293,47.06701,0.82234
2215,5.38063,0.79814,47.0793,0.76382
2216,5.38256,0.75865,47.10283,0.78451
2217,5.38449,0.9326,47.08388,0.87514
2218,5.38643,0.77863,47.04281,0.63731
2219,5.38837,0.76982,47.04411,0.89597
2220,5.3903,0.88719,47.0805,0.69417
2221,5.39224,0.76917,47.13291,0.8474
2222,5.39418,0.81852,47.18523,0.7628
2223,5.39613,0.70215,47.22242,0.80006
2224,5.39807,0.83419,47.30198,0.73786
2225,5.40002,0.83617,47.23688,0.74404
2226,5.40196,0.70162,47.24911,0.77306
2227,5.40391,0.82664,47.256,0.75814
2228,5.40585,0.88129,47.25903,0.74921
2229,5.4078,0.75338,47.32129,0.92739
2230,5.40975,0.8093,47.3768,0.80505
2231,5.4117,0.81347,47.38898,0.81723
2232,5.41365,0.85438,47.40905,0.88946
2233,5.4156,0.74463,47.40624,0.83825
2234,5.41756,0.82565,47.36663,0.86017
2235,5.41952,0.85815,47.33561,0.86379
2236,5.42148,0.81006,47.28062,0.77372
2237,5.42344,0.71138,47.23854,0.71964
2238,5.4254,0.90358,47.2941,0.84571
2239,5.42737,0.75556,47.31395,0.69108
2240,5.42933,0.87687,47.30981,0.8535
2241,5.43128,0.80151,47.33471,0.75389
2242,5.43324,0.80466,47.32945,0.77007
2243,5.4352,0.87304,47.28022,0.82729
2244,5.43715,0.82994,47.27863,0.85612
2245,5.43911,0.80373,47.16551,0.82697
2246,5.44107,0.72019,47.23536,0.86715
2247,5.44303,0.81893,47.27402,0.84296
2248,5.44499,0.93436,47.32182,1.08206
2249,5.44694,0.74651,47.358,0.76536
2250,5.4489,0.77742,47.41934,0.85055
2251,5.45086,0.78796,47.38741,0.72069
2252,5.45282,0.76335,47.40329,0.70604
2253,5.45478,0.92855,47.4321,0.80797
2254,5.45673,0.76625,47.45829,0.7512
2255,5.45868,0.60701,47.51396,0.71806
2256,5.46063,0.87742,47.52039,0.82385
2257,5.46258,0.81577,47.51396,0.73343
2258,5.46452,0.84702,47.53678,0.69119
2259,5.46647,0.79911,47.51144,0.81191
2260,5.46841,0.81107,47.53392,0.82625
2261,5.47035,0.69263,47.52367,0.83794
2262,5.47229,0.77509,47.53828,0.75517
2263,5.47424,0.868,47.54376,0.7801
2264,5.47618,0.75072,47.46642,0.78547
2265,5.47813,0.78487,47.49446,0.70192
2266,5.48008,0.68898,47.52457,0.66866
2267,5.48203,0.90112,47.56967,0.96276
2268,5.48399,0.83963,47.59139,0.81675
2269,5.48595,0.89345,47.54846,0.73415
2270,5.48791,0.8633,47.57402,0.8624
2271,5.48987,0.78589,47.61142,0.82083
2272,5.49184,0.74659,47.61764,0.78159
2273,5.4938,0.66319,47.58846,0.67176
2274,5.49577,0.59884,47.58051,0.85377
2275,5.49774,0.79337,47.59363,0.88344
2276,5.49971,0.77308,47.54796,0.73283
2277,5.50167,0.66163,47.53791,0.83764
2278,5.50364,0.77349,47.51863,0.89924
2279,5.5056,0.76224,47.54355,0.82691
2280,5.50756,0.76137,47.54769,0.86207
2281,5.50952,0.69882,47.44779,0.69102
2282,5.51148,0.78661,47.43066,0.81471
2283,5.51345,0.78982,47.40933,0.81125
2284,5.51541,0.77246,47.35811,0.79219
2285,5.51737,0.9274,47.37242,0.80643
2286,5.51933,0.81289,47.2951,0.76372
2287,5.52129,0.88671,47.24532,0.73306
2288,5.52325,0.77175,47.23812,0.80361
2289,5.52521,0.66533,47.31138,0.73788
2290,5.52717,0.73416,47.29256,0.70323
2291,5.52914,0.74364,47.25333,0.90228
2292,5.53111,0.88485,47.28966,0.78098
2293,5.53308,0.71806,47.3256,0.73717
2294,5.53505,0.93335,47.31108,0.84274
2295,5.53703,0.6971,47.33791,0.72984
2296,5.539,0.75588,47.20098,0.78992
2297,5.54098,0.64693,47.20239,0.61935
2298,5.54296,0.84155,47.19848,0.84401
2299,5.54494,0.80001,47.22998,0.79237
2300,5.54692,0.79839,47.1956,0.85348
2301,5.54889,0.74518,47.17876,0.73833
2302,5.55087,0.63731,47.17784,0.67914
2303,5.55285,0.80961,47.11445,0.78611
2304,5.55483,0.68597,47.10701,0.74798
2305,5.55682,0.94594,47.1332,0.90158
2306,5.55881,0.78102,47.20032,0.65928
2307,5.56079,0.65209,47.23442,0.779
2308,5.56277,0.75331,47.25014,0.67541
2309,5.56477,0.83946,47.26193,0.74607
2310,5.56676,0.79729,47.25598,0.75349
2311,5.56875,0.84239,47.23309,0.92116
2312,5.57073,0.76892,47.26538,0.70809
2313,5.57271,0.73931,47.23415,0.67266
2314,5.57468,0.72168,47.23126,0.79323
2315,5.57666,0.85337,47.206,0.93318
2316,5.57863,0.69517,47.20734,0.81239
2317,5.58061,0.88883,47.30515,0.79446
2318,5.58259,0.77295,47.30658,0.77426
2319,5.58457,0.80592,47.32876,0.89298
2320,5.58656,0.86408,47.30915,0.86095
2321,5.58855,0.86746,47.31297,0.90217
2322,5.59054,0.68949,47.26646,0.63606
2323,5.59253,0.80094,47.21504,0.84615
2324,5.59451,0.69548,47.27345,0.72286
2325,5.5965,0.74206,47.29949,0.71913
2326,5.59849,0.83975,47.2766,0.80831
2327,5.60047,0.68679,47.21157,0.73275
2328,5.60246,0.85394,47.21263,0.77788
2329,5.60444,0.91031,47.19433,0.85259
2330,5.60643,0.67097,47.16601,0.88971
2331,5.60842,0.73547,47.15358,0.78786
2332,5.61041,0.73703,47.19998,0.75107
2333,5.61239,0.86192,47.27663,0.7889
2334,5.61438,0.77784,47.28166,0.88952
2335,5.61636,0.8532,47.30423,0.73568
2336,5.61835,0.77523,47.30866,0.77642
2337,5.62033,0.82733,47.29731,0.84561
2338,5.62231,0.83665,47.20267,0.7546
2339,5.6243,0.77585,47.18059,0.89477
2340,5.62628,0.75643,47.21106,0.80192
2341,5.62827,0.76641,47.23636,0.78866
2342,5.63025,0.67202,47.20793,0.67353
2343,5.63224,0.79951,47.18114,0.90446
2344,5.63422,0.73537,47.1934,0.67339
2345,5.63621,0.78319,47.14593,0.75898
2346,5.6382,0.83066,47.15775,0.63462
2347,5.64019,0.72832,47.18368,0.74095
2348,5.64219,0.81416,47.16568,0.75877
2349,5.64419,0.78405,47.19944,0.67237
2350,5.64619,0.8499,47.25937,0.86655
2351,5.64818,0.98768,47.24592,0.80884
2352,5.65018,0.89018,47.26881,0.85928
2353,5.65218,0.78793,47.26134,0.72494
2354,5.65418,0.74551,47.28159,0.73497
2355,5.65618,0.73414,47.36697,0.78207
2356,5.65817,0.78781,47.43204,0.8021
2357,5.66017,0.90625,47.43722,0.85112
2358,5.66217,0.8058,47.53594,0.85144
2359,5.66416,0.84999,47.5338,0.83576
2360,5.66615,0.76828,47.56099,0.85768
2361,5.66814,0.81288,47.45531,0.87551
2362,5.67012,0.68198,47.41554,0.7472
2363,5.6721,0.82766,47.36782,0.86998
2364,5.67409,0.67668,47.40164,0.8081
2365,5.67608,0.84849,47.35139,0.88869
2366,5.67807,0.73626,47.33248,0.7842
2367,5.68005,0.81072,47.34707,0.89022
2368,5.68204,0.75217,47.33596,0.72811
2369,5.68402,0.84502,47.3107,0.80362
2370,5.686,0.78619,47.32992,0.71633
2371,5.68798,0.77161,47.42096,0.79138
2372,5.68996,0.64546,47.41712,0.66107
2373,5.69195,0.83719,47.42285,0.86136
2374,5.69393,0.75343,47.47417,0.82133
2375,5.69593,0.67918,47.53555,0.82272
2376,5.69791,0.8477,47.5443,0.62357
2377,5.6999,0.87845,47.49357,0.78975
2378,5.70189,0.84911,47.55801,0.70444
2379,5.70388,0.88725,47.59007,0.87756
2380,5.70587,0.80555,47.52466,0.84407
2381,5.70787,0.81603,47.55195,0.82418
2382,5.70986,0.71791,47.57905,0.69093
2383,5.71185,0.69442,47.53928,0.76075
2384,5.71385,0.89411,47.50378,0.84326
2385,5.71585,0.80063,47.43454,0.72653
2386,5.71785,0.77988,47.39706,0.83982
2387,5.71984,0.9235,47.44565,0.98445
2388,5.72183,0.61621,47.46707,0.72553
2389,5.72382,0.83392,47.51474,0.72526
2390,5.72582,0.81306,47.5441,0.79394
2391,5.72781,0.73795,47.51766,0.69254
2392,5.72981,0.79647,47.49415,0.76275
2393,5.7318,0.73075,47.45361,0.76625
2394,5.7338,0.74331,47.49851,0.76032
2395,5.73581,0.79754,47.52804,0.70174
2396,5.73781,0.70452,47.52291,0.7107
2397,5.73981,0.8968,47.50621,0.69665
2398,5.74181,0.80108,47.52431,0.93664
2399,5.74381,0.82015,47.64791,0.8977
2400,5.74582,0.74002,47.69638,0.64519
2401,5.74782,0.70606,47.7366,0.80618
2402,5.74982,0.79828,47.78608,0.70491
2403,5.75182,0.87019,47.79384,0.82801
2404,5.75383,0.72687,47.83137,0.80473
2405,5.75583,0.81743,47.8959,0.76361
2406,5.75783,0.73676,47.86399,0.6762
2407,5.75983,0.95654,47.9002,0.78275
2408,5.76182,0.68085,47.85142,0.72403
2409,5.76382,0.71211,47.86232,0.77058
2410,5.76582,0.89391,47.86309,0.82485
2411,5.76782,0.74622,47.83952,0.64203
2412,5.76982,0.7762,47.82838,0.67245
2413,5.77182,0.79942,47.81525,0.84146
2414,5.77382,0.70478,47.77214,0.69259
2415,5.77581,0.89466,47.7342,0.80282
2416,5.77781,0.72507,47.7313,0.66197
2417,5.7798,0.75548,47.80614,0.62382
2418,5.7818,0.87188,47.79831,0.91646
2419,5.7838,0.79945,47.80858,0.76137
2420,5.7858,0.66613,47.84015,0.72343
2421,5.78781,0.7923,47.84334,0.77904
2422,5.78982,0.83555,47.79301,0.74387
2423,5.79183,0.84065,47.74097,0.82281
2424,5.79385,0.78843,47.73414,0.70024
2425,5.79586,0.79392,47.73511,0.85751
2426,5.79788,0.76978,47.73115,0.68182
2427,5.79989,0.73793,47.73842,0.82983
2428,5.80191,0.87933,47.74534,0.77987
2429,5.80394,0.77845,47.73364,0.84467
2430,5.80596,0.63548,47.78257,0.85109
2431,5.80799,0.80925,47.76094,0.89024
2432,5.81002,0.64264,47.7441,0.619
2433,5.81205,0.8892,47.74449,0.87204
2434,5.81408,0.91507,47.69553,0.98359
2435,5.81612,0.81448,47.69733,0.77379
2436,5.81815,0.81261,47.6585,0.86411
2437,5.82017,0.70537,47.61859,0.7511
2438,5.8222,0.92645,47.6062,0.95994
2439,5.82423,0.75241,47.54713,0.70131
2440,5.82627,0.62602,47.57126,0.6873
2441,5.82832,0.7636,47.56656,0.76084
2442,5.83036,0.91605,47.61551,0.92313
2443,5.83241,0.70602,47.5936,0.88807
2444,5.83446,0.64344,47.6476,0.71928
2445,5.83652,0.73197,47.65916,0.78716
2446,5.83859,0.86726,47.66923,0.77393
2447,5.84066,0.71035,47.66829,0.73015
2448,5.84274,0.80969,47.70896,0.74822
2449,5.84483,0.7758,47.78311,0.76592
2450,5.84693,0.8753,47.80799,0.8154
2451,5.84902,0.88201,47.86,0.77027
2452,5.85112,0.71851,47.85363,0.66731
2453,5.85323,0.76981,47.85744,0.78122
2454,5.85534,0.7789,47.87913,0.91786
2455,5.85745,0.66041,47.88806,0.66545
2456,5.85957,0.78846,47.84376,0.8125
2457,5.86169,0.82121,47.88967,0.77525
2458,5.86381,0.80478,47.90103,0.82125
2459,5.86594,0.79872,47.93123,0.8836
2460,5.86806,0.82033,47.95314,0.79278
2461,5.87018,0.9887,47.92935,0.74978
2462,5.87231,0.76657,47.90628,0.69293
2463,5.87443,1.00601,47.91995,0.86031
2464,5.87657,0.89529,47.93367,0.7742
2465,5.8787,0.85927,47.91702,0.77941
2466,5.88083,0.74677,47.87438,0.76982
2467,5.88297,0.76839,47.82812,0.74534
2468,5.8851,0.83681,47.85724,0.83694
2469,5.88723,0.72487,47.84268,0.78672
2470,5.88936,0.8286,47.85438,0.74853
2471,5.89149,0.80442,47.87276,0.69123
2472,5.89363,0.78137,47.98675,0.84655
2473,5.89577,0.84628,48.01411,0.92421
2474,5.89791,0.91138,48.06264,0.89831
2475,5.90005,0.80359,48.01006,0.81658
2476,5.90219,0.92004,48.07866,0.71051
2477,5.90432,0.87223,48.03474,0.89265
2478,5.90645,0.8411,48.04112,0.83274
2479,5.90859,0.69262,47.97929,0.76687
2480,5.91073,0.93302,47.97178,0.89069
2481,5.91286,0.93834,47.96649,0.90739
2482,5.91501,0.89885,47.98562,0.87884
2483,5.91716,0.95665,47.95967,0.88405
2484,5.9193,0.76357,48.00711,0.81891
2485,5.92145,0.74776,48.0193,0.76789
2486,5.9236,0.71871,48.01002,0.6743
2487,5.92574,0.84095,47.99721,0.85616
2488,5.92789,0.75863,47.93666,0.8269
2489,5.93004,0.74754,47.94865,0.75961
2490,5.93219,0.71495,47.91451,0.7956
2491,5.93435,0.67501,47.92022,0.75335
2492,5.93651,0.78524,47.90146,0.85812
2493,5.93868,0.87197,47.93863,0.89861
2494,5.94085,0.76941,47.92316,0.72551
2495,5.94302,0.888,47.86995,0.86425
2496,5.94519,0.74543,47.87631,0.84286
2497,5.94736,0.83877,47.78941,0.77804
2498,5.94953,0.82709,47.84535,0.83005
2499,5.9517,0.87362,47.86792,0.73792
2500,5.95388,0.74538,47.83885,0.79162
2501,5.95606,0.86851,47.95815,0.82841
2502,5.95824,0.65934,47.91731,0.67416
2503,5.96043,0.76871,47.94102,0.71014
2504,5.96262,0.69202,47.91218,0.71873
2505,5.96483,0.75486,47.89525,0.82247
2506,5.96703,0.72182,47.94342,0.75719
2507,5.96924,0.81118,47.95174,0.80104
2508,5.97145,0.82704,47.98141,0.85168
2509,5.97366,0.7257,48.0092,0.74733
2510,5.97587,0.83578,48.13274,0.83625
2511,5.97808,0.79623,48.10634,0.72406
2512,5.9803,0.68168,48.04677,0.68285
2513,5.98253,0.8154,48.06911,0.79914
2514,5.98475,0.84717,48.09868,0.78103
2515,5.98697,0.76995,48.16584,0.78779
2516,5.9892,0.88892,48.20501,0.86053
2517,5.99144,0.81045,48.15648,0.80626
2518,5.99367,0.80653,48.10145,0.7675
2519,5.9959,0.82567,48.09514,0.7541
2520,5.99814,0.9486,48.09503,0.80775
2521,6.00038,0.87256,48.08818,0.85447
2522,6.00262,0.68017,48.1039,0.75918
2523,6.00486,0.88603,48.05787,0.86209
2524,6.00711,0.89202,48.01766,0.82613
2525,6.00936,0.69271,48.05038,0.7965
2526,6.0116,0.74394,48.14742,0.82508
2527,6.01385,0.80563,48.14582,0.75445
2528,6.0161,0.81576,48.15431,0.71344
2529,6.01835,0.79795,48.19832,0.71923
2530,6.0206,0.85239,48.2273,0.78301
2531,6.02285,0.80997,48.28255,0.73501
2532,6.0251,0.79553,48.29119,0.92412
2533,6.02735,0.80035,48.30287,0.78849
2534,6.0296,0.8524,48.34626,0.81509
2535,6.03185,0.79477,48.37159,0.7387
2536,6.0341,0.82256,48.39804,0.7006
2537,6.03635,0.8065,48.42877,0.90118
2538,6.03861,0.66314,48.40174,0.7454
2539,6.04089,0.73091,48.31951,0.83036
2540,6.04316,0.85651,48.29937,0.77481
2541,6.04544,0.7508,48.21534,0.75595
2542,6.04772,0.70253,48.22238,0.69164
2543,6.05,0.86662,48.22141,0.79568
2544,6.05229,0.81203,48.21307,0.71709
2545,6.05459,0.67052,48.18623,0.79975
2546,6.05689,0.79119,48.19292,0.70401
2547,6.05919,0.82938,48.17503,0.8437
2548,6.06149,0.85842,48.15343,0.76984
2549,6.06378,0.82522,48.21759,0.71236
2550,6.06607,0.79639,48.18846,0.81129
2551,6.06836,0.78645,48.22152,0.70878
2552,6.07065,0.84407,48.11953,0.73509
2553,6.07293,0.81816,48.07637,0.8248
2554,6.07523,0.79036,48.09193,0.75177
2555,6.07752,0.71165,48.10859,0.77372
2556,6.07981,0.73315,48.16391,0.78018
2557,6.0821,0.73788,48.11228,0.71908
2558,6.08439,0.81466,48.05086,0.69183
2559,6.08668,0.83856,48.01415,0.76011
2560,6.08896,0.73263,48.00994,0.72286
2561,6.09125,0.87276,48.05745,0.74851
2562,6.09355,0.85705,48.06917,0.87104
2563,6.09583,0.72358,48.04329,0.71126
2564,6.09813,0.9851,48.03097,0.71206
2565,6.10041,0.70611,47.98371,0.94608
2566,6.10271,0.68656,47.98562,0.80429
2567,6.105,0.71701,47.9207,0.7829
2568,6.10729,0.76734,47.86753,0.68505
2569,6.10959,0.87436,47.76752,0.76901
2570,6.11187,0.80123,47.77565,0.73132
2571,6.11416,0.796,47.74762,0.80475
2572,6.11644,0.69351,47.75324,0.75841
2573,6.11873,0.729,47.77905,0.77848
2574,6.12102,0.57394,47.78432,0.70019
2575,6.12331,0.75588,47.77629,0.82856
2576,6.12559,0.74434,47.83099,0.64713
2577,6.12788,0.7395,47.88909,0.71609
2578,6.13017,0.73732,47.92009,0.79891
2579,6.13247,0.78771,47.8734,0.76738
2580,6.13476,0.80486,47.79457,0.76534
2581,6.13705,0.73414,47.81862,0.73981
2582,6.13935,0.72149,47.84411,0.80554
2583,6.14164,0.61558,47.8308,0.65921
2584,6.14393,0.72836,47.88876,0.72917
2585,6.14622,0.84931,47.92234,0.64265
2586,6.14852,0.96526,47.94636,0.93071
2587,6.15083,0.72463,47.97492,0.72707
2588,6.15313,0.81601,48.07432,0.82799
2589,6.15543,0.84461,48.1116,0.92446
2590,6.15773,0.64149,48.09266,0.66907
2591,6.16003,0.77995,48.1451,0.81251
2592,6.16232,0.76962,48.17566,0.71156
2593,6.16463,0.78546,48.08738,0.85627
2594,6.16693,0.7333,48.07571,0.80176
2595,6.16923,0.79506,48.16522,0.81013
2596,6.17153,0.77287,48.0925,0.79615
2597,6.17383,0.79836,48.08666,0.84085
2598,6.17613,0.73641,48.04929,0.7525
2599,6.17844,0.8253,48.13117,0.70324
2600,6.18075,0.64201,48.16388,0.85855
2601,6.18308,0.78281,48.18119,0.81793
2602,6.1854,0.78752,48.21071,0.75858
2603,6.18772,0.73957,48.13047,0.75923
2604,6.19004,0.84015,48.10652,0.79672
2605,6.19236,0.78111,48.08339,0.75875
2606,6.19466,0.74584,48.14917,0.73633
2607,6.19697,0.73805,48.193,0.6971
2608,6.19928,0.72804,48.20796,0.78444
2609,6.2016,0.71877,48.18999,0.75289
2610,6.20392,0.80388,48.18977,0.82479
2611,6.20624,0.72486,48.14852,0.7269
2612,6.20856,0.87856,48.13416,0.78222
2613,6.21089,0.80977,48.06644,0.75897
2614,6.21321,0.83005,48.03756,0.74169
2615,6.21554,0.73345,48.07556,0.72588
2616,6.21787,0.84099,48.02061,0.72783
2617,6.22021,0.82522,47.95178,0.85329
2618,6.22254,0.75692,47.99417,0.84185
2619,6.22487,0.82082,47.98476,0.70927
2620,6.2272,0.78654,47.98144,0.74001
2621,6.22954,0.73155,48.02871,0.79335
2622,6.23188,0.94955,48.04314,0.89127
2623,6.23423,0.75064,48.00836,0.84441
2624,6.23659,0.75042,47.98984,0.74887
2625,6.23894,0.70724,48.03386,0.73729
2626,6.24129,0.77333,48.00439,0.75978
2627,6.24365,0.70786,47.99079,0.66421
2628,6.246,0.688,48.02013,0.70542
2629,6.24835,0.73474,48.06458,0.74444
2630,6.2507,0.87302,48.06766,0.7962
2631,6.25304,0.78996,48.18368,0.78062
2632,6.25539,0.73263,48.13755,0.79564
2633,6.25774,0.77938,48.20693,0.81612
2634,6.26009,0.69357,48.19923,0.70323
2635,6.26244,0.79924,48.21313,0.81524
2636,6.26479,0.73111,48.15221,0.81555
2637,6.26713,0.73264,48.14309,0.79589
2638,6.26949,0.76879,48.10155,0.76288
2639,6.27184,0.76434,48.15417,0.72989
2640,6.27419,0.79398,48.16832,0.75324
2641,6.27653,0.76223,48.24768,0.81883
2642,6.27887,0.66633,48.28138,0.71098
2643,6.28121,0.74365,48.28985,0.79828
2644,6.28355,0.74482,48.26494,0.80515
2645,6.28589,0.88665,48.2573,0.82303
2646,6.28823,0.67272,48.20855,0.6791
2647,6.29056,0.63251,48.17926,0.63528
2648,6.2929,0.73025,48.12343,0.81063
2649,6.29523,0.80063,48.05808,0.73474
2650,6.29757,0.72718,48.15546,0.87555
2651,6.29991,0.83504,48.1949,0.8171
2652,6.30225,0.80856,48.24252,0.74552
2653,6.30458,0.73642,48.27636,0.7454
2654,6.30692,0.93091,48.28523,0.81113
2655,6.30926,0.82243,48.28105,0.75691
2656,6.3116,0.71047,48.32078,0.71279
2657,6.31395,0.8437,48.32952,0.79016
2658,6.31629,0.82775,48.3463,0.7199
2659,6.31863,0.80991,48.31225,0.86468
2660,6.32097,0.74702,48.22804,0.76489
2661,6.32332,0.72462,48.22518,0.82973
2662,6.32566,0.88129,48.20657,0.88481
2663,6.328,0.79949,48.22106,0.75557
2664,6.33034,0.73891,48.27398,0.71147
2665,6.33269,0.81617,48.31873,0.77516
2666,6.33503,0.79513,48.32643,0.86001
2667,6.33738,0.74239,48.33854,0.80379
2668,6.33972,0.78101,48.31743,0.90521
2669,6.34206,0.78475,48.3418,0.77764
2670,6.34441,0.89675,48.28234,0.86885
2671,6.34674,0.81784,48.30556,0.70582
2672,6.34907,0.88733,48.28528,0.73166
2673,6.35141,0.76597,48.24252,0.80566
2674,6.35376,0.772,48.21457,0.65553
2675,6.35611,0.70189,48.20403,0.73001
2676,6.35846,0.76343,48.15739,0.81029
2677,6.36082,0.82682,48.13786,0.78832
2678,6.36318,0.80678,48.12174,0.80147
2679,6.36555,0.85177,48.12122,0.74505
2680,6.3679,0.79634,48.08468,0.68472
2681,6.37026,0.72814,48.03045,0.7217
2682,6.37262,0.89987,48.04147,0.81736
2683,6.37497,0.80495,48.02884,0.81912
2684,6.37731,0.82806,48.01378,0.79583
2685,6.37966,0.66835,48.04861,0.75956
2686,6.382,0.73854,48.08261,0.67664
2687,6.38435,0.72152,48.08249,0.68305
2688,6.38669,0.7044,48.10388,0.74318
2689,6.38904,0.94999,48.1125,0.83918
2690,6.39139,0.87638,48.0542,0.89635
2691,6.39374,0.79565,48.06183,0.69363
2692,6.39609,0.8073,47.98771,0.70141
2693,6.39843,0.82197,48.03064,0.75663
2694,6.40078,0.73451,48.08059,0.85254
2695,6.40312,0.72909,48.16802,0.72094
2696,6.40547,0.7637,48.20793,0.8305
2697,6.40782,0.82238,48.25363,0.76359
2698,6.41016,0.72061,48.22115,0.70426
2699,6.41251,0.73083,48.15627,0.71298
2700,6.41486,0.86049,48.16822,0.88152
2701,6.41721,0.90745,48.20911,0.943
2702,6.41956,0.74508,48.26063,0.74437
2703,6.42191,0.72562,48.29838,0.79236
2704,6.42428,0.73009,48.29191,0.75106
2705,6.42665,0.7587,48.2953,0.77846
2706,6.42903,0.7523,48.25848,0.71135
2707,6.43141,0.79727,48.30967,0.82001
2708,6.43379,0.85791,48.32899,0.75934
2709,6.43617,0.77079,48.33225,0.88522
2710,6.43855,0.74176,48.39658,0.7227
2711,6.44093,0.69752,48.46699,0.7356
2712,6.44331,0.80509,48.50791,0.89947
2713,6.4457,0.7076,48.43745,0.74494
2714,6.44809,0.73784,48.45165,0.77423
2715,6.45049,0.91546,48.45481,0.86253
2716,6.45288,0.90844,48.38838,0.8581
2717,6.45527,0.87472,48.44038,0.81457
2718,6.45765,0.7029,48.46294,0.79575
2719,6.46004,0.66983,48.46447,0.82587
2720,6.46242,0.71014,48.49533,0.71114
2721,6.46481,0.86823,48.53505,0.83394
2722,6.4672,0.75503,48.58036,0.79196
2723,6.4696,0.88123,48.59354,0.78634
2724,6.47199,0.72461,48.57865,0.70934
2725,6.47439,0.67037,48.58423,0.70667
2726,6.47679,0.70816,48.58554,0.69752
2727,6.47919,0.75079,48.68407,0.79132
2728,6.48159,0.82286,48.68454,0.7631
2729,6.48399,0.76534,48.66431,0.80324
2730,6.48639,0.77409,48.65944,0.78467
2731,6.4888,0.76984,48.60141,0.77027
2732,6.4912,0.66941,48.63297,0.704
2733,6.4936,0.75848,48.64202,0.83514
2734,6.49601,0.97581,48.65204,0.97476
2735,6.49841,0.74351,48.70722,0.85511
2736,6.50083,0.81219,48.66594,0.76608
2737,6.50324,0.73024,48.64764,0.77173
2738,6.50565,0.76906,48.63293,0.78337
2739,6.50807,0.79854,48.63922,0.78777
2740,6.51049,0.81073,48.64895,0.90106
2741,6.5129,0.71779,48.76884,0.76945
2742,6.51532,0.80314,48.82168,0.73952
2743,6.51773,0.86367,48.83527,0.78698
2744,6.52015,0.88199,48.87094,0.86879
2745,6.52256,0.72746,48.80056,0.6642
2746,6.52497,0.84697,48.841,0.86346
2747,6.52738,0.79941,48.89499,0.7821
2748,6.52979,0.90897,48.89734,0.85814
2749,6.53221,0.76262,48.78361,0.80516
2750,6.53462,0.82295,48.67991,0.87976
2751,6.53703,0.7934,48.73054,0.77217
2752,6.53943,0.70748,48.74582,0.74687
2753,6.54184,0.79389,48.75496,0.84326
2754,6.54424,0.76492,48.67089,0.81736
2755,6.54665,0.73961,48.65306,0.77313
2756,6.54904,0.87575,48.53889,0.87968
2757,6.55144,0.75507,48.51743,0.69036
2758,6.55384,0.8041,48.47317,0.82995
2759,6.55625,0.79695,48.47069,0.81906
2760,6.55868,0.85922,48.52743,0.89861
2761,6.56111,0.90049,48.513,0.9127
2762,6.56354,0.88452,48.61333,0.93079
2763,6.56597,0.67356,48.69188,0.74472
2764,6.5684,0.66392,48.64673,0.74622
2765,6.57085,0.75871,48.70044,0.79104
2766,6.5733,0.90482,48.68571,0.80737
2767,6.57576,0.72611,48.72108,0.61248
2768,6.57823,0.93888,48.74196,0.83268
2769,6.58069,0.73187,48.78369,0.76751
2770,6.58317,0.77226,48.84687,0.7199
2771,6.58565,0.87072,48.83761,0.75626
2772,6.58813,0.79402,48.83668,0.78235
2773,6.59062,0.89485,48.89896,0.91198
2774,6.5931,0.78934,48.8727,0.80838
2775,6.59558,0.85718,48.91262,0.80994
2776,6.59807,0.82082,48.93482,0.87185
2777,6.60056,0.85795,48.97115,0.81543
2778,6.60304,0.70166,48.90437,0.77662
2779,6.60551,0.73425,48.9841,0.83211
2780,6.60799,0.72789,48.96618,0.70736
2781,6.61046,0.74731,49.02441,0.80065
2782,6.61295,0.82353,48.97256,0.71294
2783,6.61543,0.75078,48.98611,0.72235
2784,6.61791,0.82053,48.92805,0.71554
2785,6.6204,0.66757,48.9653,0.80703
2786,6.62288,0.82748,48.91058,0.73681
2787,6.62536,0.75208,48.86053,0.73007
2788,6.62785,0.89837,48.84122,0.83803
2789,6.63034,0.77793,48.85848,0.77283
2790,6.63284,0.81227,48.81096,0.81458
2791,6.63533,0.79221,48.89204,0.8699
2792,6.63782,0.91762,48.90087,0.84117
2793,6.6403,0.70508,48.89128,0.74199
2794,6.64279,0.77256,48.84667,0.74171
2795,6.64528,0.73432,48.89109,0.74669
2796,6.64776,0.77004,48.89813,0.79295
2797,6.65025,0.84109,48.94807,0.83146
2798,6.65275,0.72322,48.99131,0.7708
2799,6.65525,0.8235,49.05798,0.90039
2800,6.65775,0.84678,49.10502,0.8167
2801,6.66026,0.77244,49.12346,0.67306
2802,6.66276,0.83903,49.20907,0.75922
2803,6.66527,0.8132,49.22602,0.72813
2804,6.66777,0.92785,49.2815,0.89189
2805,6.67029,0.8649,49.24523,0.87026
2806,6.6728,0.72547,49.26922,0.78636
2807,6.67532,0.7252,49.28453,0.69349
2808,6.67783,0.67611,49.30173,0.77769
2809,6.68035,0.83997,49.35372,0.77549
2810,6.68287,0.71886,49.35235,0.77343
2811,6.6854,0.77852,49.37521,0.81789
2812,6.68791,0.67019,49.38841,0.6869
2813,6.69044,0.69736,49.37241,0.70451
2814,6.69298,0.76889,49.33485,0.8633
2815,6.69551,0.72508,49.28697,0.69542
2816,6.69804,0.89553,49.28935,0.91467
2817,6.70057,0.839,49.35387,0.89552
2818,6.70311,0.85121,49.34353,0.84142
2819,6.70565,0.80752,49.46631,0.74305
2820,6.70818,0.7373,49.49462,0.7975
2821,6.71071,0.83485,49.55207,0.8345
2822,6.71325,0.77738,49.54967,0.76054
2823,6.71579,0.75509,49.58836,0.87708
2824,6.71832,0.81122,49.69905,0.70598
2825,6.72086,0.76679,49.65442,0.75377
2826,6.7234,0.8444,49.6301,0.7511
2827,6.72595,0.74678,49.64469,0.69036
2828,6.7285,0.95205,49.66145,0.94167
2829,6.73105,0.8485,49.65398,0.74997
2830,6.73359,0.79713,49.69108,0.8269
2831,6.73613,0.69998,49.83352,0.81889
2832,6.73868,0.69677,49.85021,0.7812
2833,6.74122,0.95897,49.81645,0.89998
2834,6.74378,0.78769,49.8439,0.79045
2835,6.74632,0.7708,49.81243,0.7502
2836,6.74887,0.82111,49.81122,0.8848
2837,6.75141,0.74279,49.85116,0.89907
2838,6.75397,0.84046,49.85619,0.80385
2839,6.75652,0.86862,49.91379,0.89757
2840,6.75907,0.79885,49.87061,0.75083
2841,6.76163,0.84929,49.93843,0.73005
2842,6.76418,0.8828,49.93554,0.80544
2843,6.76673,0.75356,49.95947,0.81731
2844,6.76929,0.89718,49.93759,0.86283
2845,6.77185,0.85725,50.00653,0.77164
2846,6.77441,0.86485,50.0013,0.75417
2847,6.77697,0.94117,49.95077,0.74044
2848,6.77952,0.74247,49.85363,0.7322
2849,6.78208,0.93861,49.90992,0.82433
2850,6.78464,0.8326,49.89701,0.83034
2851,6.78721,0.64857,49.85354,0.78954
2852,6.78978,0.89279,49.8239,0.83024
2853,6.79234,0.81356,49.78854,0.74623
2854,6.7949,0.85847,49.77758,0.87928
2855,6.79747,0.95372,49.73304,0.93856
2856,6.80003,0.86204,49.76907,0.8252
2857,6.80259,0.91677,49.84337,0.84878
2858,6.80516,0.67698,49.83669,0.79787
2859,6.80774,0.8816,49.76448,0.90846
2860,6.81032,0.84475,49.79371,0.69188
2861,6.8129,0.92664,49.85709,0.77827
2862,6.81547,0.82537,49.85807,0.84914
2863,6.81805,0.7435,49.83866,0.74
2864,6.82063,0.90116,49.94251,0.80764
2865,6.8232,0.90763,49.98856,0.88183
2866,6.82579,0.90174,50.00364,0.89986
2867,6.82838,0.90596,50.05356,0.86087
2868,6.83097,0.76234,49.98564,0.84479
2869,6.83356,0.75786,49.92173,0.68631
2870,6.83616,0.77662,49.96893,0.86169
2871,6.83875,0.85566,49.93591,0.77633
2872,6.84133,0.8211,49.85978,0.84946
2873,6.84391,0.76417,49.96792,0.81297
2874,6.84649,0.74019,49.96949,0.78675
2875,6.84907,0.93374,49.94534,0.87958
2876,6.85164,0.88737,49.95389,0.72606
2877,6.85422,0.67742,49.92637,0.83479
2878,6.85679,0.83768,49.95869,0.92383
2879,6.85937,0.87076,49.9112,0.80062
2880,6.86195,0.887,49.90067,0.91973
2881,6.86453,0.68763,49.91532,0.74504
2882,6.86711,0.79884,49.92596,0.74438
2883,6.86969,0.84704,49.96507,0.79291
2884,6.87226,0.73743,49.94903,0.78906
2885,6.87484,0.83025,50.0075,0.74734
2886,6.87743,0.73656,50.0173,0.73125
2887,6.88002,0.98414,50.08025,0.89725
2888,6.8826,0.82005,50.10943,0.86742
2889,6.88518,0.78908,50.15982,0.92904
2890,6.88776,0.77877,50.19198,0.80119
2891,6.89034,0.73244,50.20395,0.72305
2892,6.89293,0.73538,50.20961,0.7101
2893,6.89552,0.79123,50.2343,0.797
2894,6.8981,0.89141,50.21094,0.84242
2895,6.90069,0.85625,50.25754,0.80891
2896,6.90327,0.83292,50.34668,0.72071
2897,6.90585,0.74935,50.3823,0.74368
2898,6.90844,0.71594,50.37336,0.72543
2899,6.91102,0.68134,50.32656,0.75328
2900,6.9136,0.82862,50.33944,0.89145
2901,6.91619,0.83149,50.36089,0.78245
2902,6.91878,0.92447,50.35926,0.82745
2903,6.92137,0.78135,50.36106,0.69265
2904,6.92397,0.76984,50.33055,0.83516
2905,6.92657,0.77561,50.3567,0.84011
2906,6.92916,0.89313,50.34195,0.84876
2907,6.93176,0.84056,50.29338,0.76879
2908,6.93434,0.8429,50.29916,0.91668
2909,6.93693,0.98995,50.31066,0.90488
2910,6.93953,0.73649,50.24534,0.8123
2911,6.94212,0.73959,50.26041,0.74492
2912,6.94471,0.92431,50.26114,0.90129
2913,6.94731,0.80292,50.33142,0.94723
2914,6.94989,0.92722,50.32014,0.89341
2915,6.95248,0.8724,50.35095,0.78866
2916,6.95507,0.80593,50.40682,0.76191
2917,6.95766,0.88573,50.35257,0.82856
2918,6.96026,0.79603,50.36285,0.82795
2919,6.96285,0.93012,50.45324,0.79027
2920,6.96545,0.8879,50.32729,0.83635
2921,6.96804,0.83746,50.32161,0.80836
2922,6.97063,0.84352,50.24987,0.88854
2923,6.97323,0.83826,50.25689,0.77819
2924,6.97583,0.83319,50.28403,0.77509
2925,6.97844,0.78581,50.41655,0.84552
2926,6.98104,0.81489,50.45385,0.83771
2927,6.98364,0.6839,50.44561,0.7905
2928,6.98625,0.70399,50.47693,0.69386
2929,6.98885,0.84112,50.49134,0.89466
2930,6.99146,0.89361,50.47033,0.83008
2931,6.99406,0.80237,50.52613,0.82134
2932,6.99666,0.79288,50.45074,0.96102
2933,6.99927,0.85786,50.48346,0.89321
2934,7.00187,0.95365,50.47255,0.79111
2935,7.00447,0.80817,50.45747,0.88393
2936,7.00707,0.88114,50.48742,0.81192
2937,7.00968,0.80763,50.42621,0.84231
2938,7.01228,0.78432,50.40731,0.79602
2939,7.01488,0.78036,50.42107,0.80816
2940,7.01749,1.00397,50.39112,0.86963
2941,7.02009,0.88129,50.42549,0.69144
2942,7.0227,0.75482,50.42285,0.82477
2943,7.0253,0.85559,50.46533,0.90398
2944,7.0279,0.77593,50.45291,0.72995
2945,7.0305,0.8119,50.42165,0.9057
2946,7.0331,0.97711,50.40158,0.88362
2947,7.03569,0.66191,50.42718,0.64543
2948,7.03829,0.84197,50.49006,0.84561
2949,7.04087,0.842,50.54394,0.88536
2950,7.04345,0.92157,50.5101,0.96532
2951,7.04604,0.89585,50.48321,0.79207
2952,7.04862,0.78062,50.5135,0.74957
2953,7.0512,0.79476,50.48276,0.68443
2954,7.05378,0.89561,50.55901,0.81597
2955,7.05635,0.79455,50.53908,0.84317
2956,7.05893,0.82778,50.48382,0.84969
2957,7.0615,0.75458,50.47915,0.80633
2958,7.06408,0.7796,50.47863,0.79965
2959,7.06665,0.89957,50.51757,0.77248
2960,7.06922,0.74803,50.48678,0.78386
2961,7.07178,0.81658,50.56335,0.8175
2962,7.07434,0.71106,50.56848,0.75821
2963,7.0769,0.88781,50.56315,0.82855
2964,7.07946,0.84529,50.55088,0.8785
2965,7.08203,0.78375,50.59959,0.70687
2966,7.08459,0.84103,50.57607,0.91275
2967,7.08717,0.95343,50.63088,0.86126
2968,7.08974,0.88811,50.61847,0.82232
2969,7.09231,0.89614,50.66899,0.7365
2970,7.09489,0.84871,50.61869,0.84096
2971,7.09747,0.9239,50.59372,0.86775
2972,7.10005,0.76686,50.51118,0.85529
2973,7.10263,0.86602,50.48147,0.74718
2974,7.10521,0.82738,50.47435,0.79249
2975,7.10778,0.84955,50.48773,0.85759
2976,7.11038,0.76387,50.51175,0.77753
2977,7.11297,0.91991,50.46875,0.93904
2978,7.11557,0.83904,50.46377,0.89941
2979,7.11817,0.89081,50.45881,0.9071
2980,7.12077,0.80623,50.46243,0.80144
2981,7.12337,0.7337,50.42106,0.8126
2982,7.12598,0.85076,50.42662,0.83639
2983,7.12859,0.8637,50.43514,0.8834
2984,7.1312,0.87027,50.40654,0.88858
2985,7.13381,0.8125,50.42211,0.70629
2986,7.13643,0.82597,50.36246,0.92831
2987,7.13904,0.87771,50.37265,0.93583
2988,7.14167,0.80689,50.34336,0.84672
2989,7.14429,0.76072,50.34777,0.82202
2990,7.14692,0.79649,50.30918,0.81247
2991,7.14954,0.78163,50.33866,0.76568
2992,7.15217,0.75887,50.36019,0.87579
2993,7.1548,0.86897,50.34989,0.84535
2994,7.15744,0.78019,50.31953,0.79184
2995,7.16008,0.7727,50.37813,0.81038
2996,7.16273,0.78382,50.24993,0.77284
2997,7.16537,0.90522,50.27929,1.0002
2998,7.16802,0.83629,50.27929,0.80396
2999,7.17067,0.76485,50.27348,0.81245
3000,7.17333,0.67018,50.25073,0.73594
3001,7.17598,0.78009,50.21348,0.90259
3002,7.17863,0.77932,50.24397,0.91023
3003,7.18128,0.83951,50.26002,0.78266
3004,7.18394,0.83165,50.3015,0.84831
3005,7.1866,0.74028,50.28909,0.78477
3006,7.18926,0.88142,50.31012,0.87734
3007,7.19193,0.83156,50.43102,0.85844
3008,7.19459,0.80158,50.41651,0.69726
3009,7.19725,0.81812,50.42744,0.79313
3010,7.19992,0.859,50.44251,0.89509
3011,7.2026,0.72602,50.4042,0.67364
3012,7.20527,0.81696,50.72345,0.83682
3013,7.20794,0.79983,50.73446,0.80852
3014,7.21061,0.88723,50.79648,0.90335
3015,7.21328,0.91613,50.80059,0.7381
3016,7.21595,0.8662,50.83253,0.78598
3017,7.21862,0.75973,50.76327,0.91624
3018,7.22128,0.88243,50.77244,0.81697
3019,7.22395,0.96274,50.86165,1.01761
3020,7.22663,0.83127,50.90731,0.73883
3021,7.22932,0.90968,50.8795,0.93455
3022,7.23201,0.81916,50.87631,0.89634
3023,7.2347,0.8241,50.87079,0.73081
3024,7.23741,0.8638,50.81701,0.84799
3025,7.24011,0.82421,50.82318,0.82066
3026,7.24282,0.87192,50.82057,0.8408
3027,7.24554,0.91374,50.8303,0.93366
3028,7.2483,0.90602,50.83634,0.86775
3029,7.25108,0.80531,50.88032,0.81952
3030,7.25386,0.89076,50.90844,0.77369
3031,7.25663,0.86209,50.90906,0.79632
3032,7.25941,0.75908,50.96193,0.67614
3033,7.26218,1.1027,50.93373,0.95247
3034,7.26495,0.93126,50.93905,0.97366
3035,7.26772,0.87327,50.97444,0.7626
3036,7.2705,0.70802,50.95582,0.8023
3037,7.27328,0.80847,51.01565,0.70698
3038,7.27605,0.91728,51.04476,0.93504
3039,7.27883,1.00162,51.01217,0.88865
3040,7.28163,0.88568,51.00536,0.84611
3041,7.28443,0.88481,51.01698,0.73568
3042,7.28722,0.80488,51.07826,0.89676
3043,7.29001,0.79657,51.09242,0.75907
3044,7.2928,0.88105,51.05605,0.93021
3045,7.29559,0.8468,51.04619,0.80979
3046,7.29838,0.82995,51.12633,0.80738
3047,7.30117,0.83734,51.10548,0.77927
3048,7.30395,0.85794,51.08861,0.74949
3049,7.30675,0.98069,51.11261,0.98778
3050,7.30954,0.74724,51.12166,0.83246
3051,7.31235,0.82506,51.07493,0.80781
3052,7.31516,0.85827,51.15233,0.78683
3053,7.31798,0.9429,51.17898,0.84074
3054,7.32079,0.91877,51.19243,0.89543
3055,7.32361,0.85883,51.15151,0.92214
3056,7.32643,0.83585,51.17503,0.71605
3057,7.32925,0.87423,51.12394,0.8722
3058,7.33208,0.77637,51.16804,0.84896
3059,7.3349,0.90199,51.11598,0.901
3060,7.33774,0.90515,51.11604,0.88742
3061,7.34057,0.8375,51.19028,0.83686
3062,7.3434,0.99925,51.15233,0.93148
3063,7.34626,0.79468,51.20264,0.94297
3064,7.34912,0.89161,51.19417,0.82309
3065,7.35198,0.84372,51.24292,0.93588
3066,7.35484,0.89949,51.28796,0.91358
3067,7.3577,0.65432,51.17053,0.68006
3068,7.36056,0.93598,51.18354,0.85828
3069,7.36341,0.94655,51.17726,0.72946
3070,7.36627,0.76868,51.21126,0.74389
3071,7.36913,0.76959,51.22824,0.75442
3072,7.372,0.86808,51.32455,0.88857
3073,7.37487,0.97699,51.30822,0.92016
3074,7.37775,0.92793,51.2511,0.83874
3075,7.38064,0.99114,51.23042,0.95899
3076,7.38353,0.82728,51.22324,0.8113
3077,7.38641,0.91502,51.25663,0.98358
3078,7.38931,0.85986,51.23352,0.91613
3079,7.39221,0.84526,51.24969,0.78893
3080,7.39511,0.92311,51.27836,0.9694
3081,7.39802,0.71738,51.27575,0.81145
3082,7.40093,0.95584,51.24333,1.00794
3083,7.40387,0.79394,51.27405,0.78968
3084,7.4068,0.84838,51.27834,0.84363
3085,7.40974,0.76054,51.27126,0.82376
3086,7.41267,1.01756,51.27046,1.06899
3087,7.41561,0.95343,51.28878,0.71795
3088,7.41854,0.97432,51.30091,0.79403
3089,7.42147,0.86779,51.32011,0.79859
3090,7.4244,0.80429,51.33348,0.78149
3091,7.42733,0.88453,51.45478,0.93187
3092,7.43027,0.85471,51.47612,0.88042
3093,7.43321,0.91283,51.53265,0.9183
3094,7.43615,0.81849,51.5635,0.9359
3095,7.43911,0.85066,51.62288,1.01004
3096,7.44208,0.89311,51.66932,0.85726
3097,7.44505,0.87753,51.68727,0.96219
3098,7.44802,0.84068,51.71287,0.78064
3099,7.45099,0.82067,51.67701,0.88503
3100,7.45396,0.88172,51.75189,0.75856
3101,7.45694,0.94346,51.80537,0.92243
3102,7.45991,0.89127,51.79654,0.86274
3103,7.46289,0.79115,51.83283,0.91209
3104,7.46588,0.83101,51.90451,0.79509
3105,7.46888,0.96705,51.86263,0.8679
3106,7.47189,0.83342,51.80007,0.96209
3107,7.4749,0.80685,51.81101,0.82312
3108,7.47791,0.79242,51.75817,0.82085
3109,7.48092,0.9192,51.83021,0.89463
3110,7.48393,0.85552,51.87694,0.8754
3111,7.48695,0.87622,51.94518,0.75517
3112,7.48998,0.76578,51.97639,0.8071
3113,7.49303,0.84741,52.06336,0.91074
3114,7.49606,0.79527,52.01069,0.86903
3115,7.49911,0.90065,52.10133,0.79977
3116,7.50216,0.79679,52.13622,0.86726
3117,7.50522,0.84787,52.07213,0.7897
3118,7.50828,0.88367,52.14967,0.78384
3119,7.51134,0.79789,52.22768,0.87308
3120,7.5144,0.77757,52.27724,0.7346
3121,7.51748,0.83786,52.22252,0.80521
3122,7.52056,0.84291,52.19027,0.81145
3123,7.52365,1.04432,52.23515,0.90571
3124,7.52675,0.92648,52.25493,0.91274
3125,7.52987,0.94717,52.23838,0.98931
3126,7.53299,0.97698,52.23453,0.95129
3127,7.53611,0.95418,52.28729,0.99862
3128,7.53922,0.83988,52.22432,0.92785
3129,7.54233,0.87348,52.26913,0.82261
3130,7.54545,0.9075,52.33308,0.89494
3131,7.54857,0.71286,52.3792,0.86922
3132,7.55169,0.90973,52.32635,0.84455
3133,7.55482,0.89402,52.31671,0.94558
3134,7.55795,0.875,52.292,0.85984
3135,7.56108,0.73588,52.29535,0.87726
3136,7.56421,0.89657,52.34355,0.92993
3137,7.56735,0.96414,52.31929,0.84629
3138,7.57048,0.93108,52.35718,0.93047
3139,7.57361,0.94782,52.35477,0.97706
3140,7.57675,0.85425,52.36465,0.68872
3141,7.57988,0.94902,52.46925,0.89936
3142,7.58302,0.80078,52.50365,0.8192
3143,7.58617,0.89961,52.54805,0.89954
3144,7.58932,0.96453,52.49172,0.95143
3145,7.59247,0.82512,52.487,0.90658
3146,7.59563,0.85272,52.55572,0.73326
3147,7.59879,0.94313,52.63777,0.77374
3148,7.60195,0.86856,52.62654,0.99248
3149,7.60511,0.797,52.67663,0.88027
3150,7.60826,0.80955,52.71098,0.8564
3151,7.61142,0.96479,52.69304,0.87472
3152,7.61458,0.90329,52.7289,0.98763
3153,7.61777,0.775,52.79515,0.68385
3154,7.62095,0.82322,52.82415,0.7943
3155,7.62414,0.99528,52.77049,0.87517
3156,7.62733,1.12664,52.89347,0.92931
3157,7.63051,0.8215,52.83736,0.92055
3158,7.6337,0.89624,52.87097,1.01782
3159,7.63689,0.89725,52.91412,0.92938
3160,7.64009,0.98196,53.00693,0.9927
3161,7.64329,0.79836,53.0961,0.94257
3162,7.6465,0.98943,53.05421,0.99147
3163,7.64972,0.91682,53.02232,0.77558
3164,7.65295,0.86376,53.0795,0.86714
3165,7.65619,0.99238,53.09601,0.95967
3166,7.65943,1.00563,53.09658,1.00878
3167,7.66267,0.86911,53.07052,0.84745
3168,7.66592,0.8662,53.08202,0.91417
3169,7.66917,0.89287,53.10994,0.87919
3170,7.67241,0.82163,53.08393,0.84815
3171,7.67566,0.87855,53.18987,1.01392
3172,7.6789,1.02391,53.29889,0.97126
3173,7.68216,0.88964,53.33472,0.92236
3174,7.68542,0.74576,53.33768,0.70605
3175,7.68869,0.96427,53.33922,0.98269
3176,7.69196,0.78115,53.37489,0.95078
3177,7.69524,0.85848,53.38023,0.8675
3178,7.69852,0.84668,53.40744,0.82086
3179,7.70179,0.6949,53.37188,0.88578
3180,7.70507,0.82757,53.35593,1.01904
3181,7.70834,0.99277,53.43543,0.92351
3182,7.71162,1.07497,53.45827,0.86775
3183,7.7149,0.93273,53.48611,0.91059
3184,7.71818,0.96222,53.5504,0.99057
3185,7.72146,0.85467,53.57994,0.76663
3186,7.72474,0.87059,53.56995,0.83608
3187,7.72803,0.98156,53.6279,0.90664
3188,7.73132,0.91195,53.67944,0.9186
3189,7.73461,0.80642,53.79295,0.8178
3190,7.7379,0.80048,53.79272,0.88207
3191,7.74119,0.77056,53.81538,0.71369
3192,7.74448,0.94672,53.75252,0.95803
3193,7.74777,0.9395,53.81528,1.13975
3194,7.75105,0.84008,53.74977,0.85497
3195,7.75433,0.79748,53.80754,0.81593
3196,7.7576,0.99562,53.8063,0.91169
3197,7.76087,1.02842,53.84073,0.99696
3198,7.76413,1.02128,53.83752,0.94966
3199,7.7674,0.91763,53.79508,1.01061
3200,7.77067,0.83213,53.87217,0.82377
3201,7.77393,1.09006,53.85413,0.84098
3202,7.77719,0.93093,53.84251,0.90996
3203,7.78044,0.91138,53.91139,1.00591
3204,7.78369,0.85446,53.9262,0.90144
3205,7.78694,0.87284,53.99142,0.88
3206,7.79019,0.84773,54.00814,0.67224
3207,7.79345,0.81367,53.95911,0.77171
3208,7.79671,0.88203,54.04762,0.9443
3209,7.79996,0.87248,54.05426,0.87265
3210,7.80322,0.81718,54.11668,0.87518
3211,7.80648,1.07028,54.15503,0.95522
3212,7.80974,0.77104,54.2037,0.91023
3213,7.813,0.9372,54.2277,0.77707
3214,7.81627,0.81981,54.27281,0.86383
3215,7.81954,0.84984,54.35588,0.8928
3216,7.82281,1.01308,54.3727,0.92852
3217,7.8261,0.8594,54.40546,0.74078
3218,7.82939,0.8304,54.42458,0.87652
3219,7.83268,1.05068,54.44812,1.05095
3220,7.83598,0.90658,54.49504,0.84466
3221,7.83928,0.89186,54.54835,0.8809
3222,7.84258,1.00504,54.49752,1.06266
3223,7.84589,0.95279,54.52408,0.85707
3224,7.84919,0.8604,54.51536,0.94203
3225,7.85251,1.0003,54.5584,0.99304
3226,7.85582,0.83152,54.53762,0.94111
3227,7.85913,0.91263,54.50592,1.01576
3228,7.86245,0.85973,54.50015,0.99122
3229,7.86576,1.06538,54.51548,1.01435
3230,7.86908,0.91199,54.47289,0.92127
3231,7.87241,0.84261,54.49108,0.89107
3232,7.87574,1.00549,54.50978,0.8722
3233,7.87907,0.97204,54.52149,0.90177
3234,7.8824,0.82702,54.46904,0.90643
3235,7.88573,0.88521,54.44274,0.82146
3236,7.88907,0.88853,54.44964,0.88195
3237,7.89241,0.94603,54.54257,0.81394
3238,7.89575,0.95637,54.59829,0.94775
3239,7.8991,0.90818,54.58133,0.80661
3240,7.90245,0.91818,54.55535,0.79174
3241,7.90579,0.89957,54.57051,0.95976
3242,7.90914,0.87239,54.63592,0.78629
3243,7.91249,0.91049,54.6331,0.97122
3244,7.91584,0.96316,54.71917,0.88463
3245,7.91921,1.02596,54.76503,0.94082
3246,7.92257,1.01872,54.75922,0.96967
3247,7.92594,0.89719,54.78499,0.85747
3248,7.92935,0.83374,54.85972,0.95674
3249,7.93275,0.87689,54.83504,0.89551
3250,7.93615,0.92046,54.87554,0.87809
3251,7.93955,1.12107,54.89206,1.13034
3252,7.94295,0.98436,55.05379,1.09909
3253,7.94635,0.97712,55.08592,0.88847
3254,7.94975,0.86872,55.15825,0.81593
3255,7.95315,0.99379,55.20338,0.89127
3256,7.95656,0.87465,55.16135,0.97203
3257,7.95999,0.76249,55.21489,0.77622
3258,7.96341,0.91668,55.27345,0.92351
3259,7.96684,0.77568,55.24848,0.86354
3260,7.97027,0.9172,55.17115,0.90797
3261,7.97371,0.9451,55.11638,1.10341
3262,7.97714,0.81537,55.14481,0.93769
3263,7.9806,0.94066,55.20062,0.81709
3264,7.98405,0.86108,55.17773,0.94727
3265,7.98751,0.79076,55.15417,0.94599
3266,7.99097,0.77526,55.13936,0.84606
3267,7.99443,0.95713,55.24,1.0297
3268,7.99792,0.89737,55.23247,0.83606
3269,8.00142,0.91641,55.26878,0.94396
3270,8.00492,0.70103,55.3212,0.79217
3271,8.00841,0.95634,55.26968,0.95484
3272,8.01191,0.97235,55.33542,0.84271
3273,8.0154,0.91867,55.33451,0.91897
3274,8.01889,0.9758,55.36181,0.89537
3275,8.02239,0.81267,55.31233,0.94361
3276,8.02589,0.92986,55.33383,0.85233
3277,8.0294,0.83287,55.35499,0.85152
3278,8.03291,1.00007,55.39888,1.0026
3279,8.03643,0.89131,55.32556,0.80592
3280,8.03994,0.88304,55.34717,0.76688
3281,8.04349,0.90705,55.36222,0.99079
3282,8.04704,0.96075,55.38703,1.05906
3283,8.05058,0.74582,55.34054,0.92815
3284,8.05412,0.88745,55.3737,0.92016
3285,8.05767,0.91091,55.32759,0.83713
3286,8.06121,0.81975,55.40066,0.88727
3287,8.06475,1.08592,55.45758,1.15357
3288,8.0683,1.02613,55.47494,0.92204
3289,8.07183,0.92202,55.4336,0.96632
3290,8.07537,0.83901,55.52054,0.96096
3291,8.0789,0.79569,55.5576,0.89209
3292,8.08243,0.99121,55.5849,1.02336
3293,8.08597,0.99583,55.52375,0.95361
3294,8.0895,0.87869,55.54188,0.84716
3295,8.09303,0.82834,55.60015,0.87323
3296,8.09657,0.86282,55.61677,0.82518
3297,8.1001,0.96859,55.56247,0.94187
3298,8.10362,0.89984,55.6444,0.87082
3299,8.10715,0.86519,55.64384,1.04425
3300,8.11067,0.98515,55.61812,1.04837
3301,8.1142,0.82156,55.56415,0.78097
3302,8.11775,0.78512,55.6203,0.74174
3303,8.12129,1.0425,55.67709,1.13365
3304,8.12483,0.80101,55.67456,0.80721
3305,8.12838,0.88834,55.7436,1.03583
3306,8.13193,0.84964,55.67155,0.79838
3307,8.13548,0.87304,55.67967,0.92474
3308,8.13904,0.9192,55.68497,0.86635
3309,8.1426,0.98375,55.7432,1.08019
3310,8.14617,1.11484,55.79975,1.08994
3311,8.14974,0.80455,55.75105,0.85383
3312,8.15332,0.76265,55.76298,0.82357
3313,8.15691,0.98531,55.78211,0.93884
3314,8.1605,0.93464,55.75598,1.03916
3315,8.1641,1.01321,55.78344,0.91239
3316,8.16773,0.97047,55.76755,1.02314
3317,8.17135,0.95755,55.90712,0.88497
3318,8.17497,0.8922,55.90461,0.8156
3319,8.1786,0.93111,55.96988,0.98253
3320,8.18223,0.88547,55.96995,0.93888
3321,8.18588,0.92648,56.01537,0.90149
3322,8.18953,0.86571,56.12535,1.12199
3323,8.19322,0.94534,56.10856,1.07094
3324,8.19691,0.87314,56.06024,0.87126
3325,8.20061,1.01205,56.04247,1.14811
3326,8.20431,0.98572,56.14316,0.84567
3327,8.20802,0.91994,56.10767,0.92125
3328,8.21172,1.00154,56.09471,0.9928
3329,8.21544,1.10208,56.12312,0.86894
3330,8.21916,0.92278,56.17193,0.92818
3331,8.22288,1.02257,56.17908,0.91047
3332,8.2266,0.87026,56.22354,0.91676
3333,8.23033,0.9425,56.18957,0.90114
3334,8.23407,0.78943,56.22079,0.78533
3335,8.23781,0.97455,56.17725,0.89084
3336,8.24154,1.0342,56.15837,1.0741
3337,8.24529,0.86564,56.31024,0.86151
3338,8.24904,1.08457,56.25545,0.97355
3339,8.2528,0.90141,56.36367,0.95228
3340,8.25656,0.90313,56.41399,0.87533
3341,8.26034,0.92745,56.42828,0.86518
3342,8.26413,0.97471,56.40034,0.93919
3343,8.26791,0.95995,56.47976,0.82626
3344,8.27172,0.96029,56.43772,0.98086
3345,8.27554,0.78128,56.41804,0.76807
3346,8.27935,0.90587,56.46457,0.8296
3347,8.28317,1.11998,56.479,1.12712
3348,8.287,1.14954,56.5068,1.07192
3349,8.29081,1.01725,56.42138,0.94405
3350,8.29461,1.03865,56.36039,1.06723
3351,8.29843,0.99097,56.33755,0.869
3352,8.30224,1.09367,56.35528,1.1989
3353,8.30606,0.96637,56.48093,0.97762
3354,8.3099,1.05482,56.5977,1.02958
3355,8.31374,0.86828,56.62704,0.82834
3356,8.3176,1.05812,56.56275,1.07103
3357,8.32146,1.01427,56.53027,1.03091
3358,8.32533,1.01509,56.59061,1.00757
3359,8.32919,1.00353,56.66505,0.98246
3360,8.33305,0.79173,56.7659,0.84417
3361,8.33691,1.12014,56.77248,1.12865
3362,8.34077,0.89135,56.74124,0.95927
3363,8.34463,0.93806,56.75096,0.88623
3364,8.3485,0.85906,56.7797,0.92168
3365,8.35237,0.89917,56.84468,1.04343
3366,8.35624,0.84531,56.81979,0.98939
3367,8.36011,0.78013,56.79332,0.86455
3368,8.36398,0.9614,56.77384,0.90611
3369,8.36785,0.96537,56.71767,0.89992
3370,8.37172,0.85809,56.83229,0.98093
3371,8.3756,0.9594,56.78113,0.8904
3372,8.37947,1.12093,56.85224,1.09667
3373,8.38333,1.04554,56.86274,0.94365
3374,8.3872,0.89882,56.91361,0.89929
3375,8.39106,1.03935,56.94911,1.09405
3376,8.39495,0.98748,56.90348,0.958
3377,8.39883,1.02174,57.04889,0.97792
3378,8.40273,0.8977,57.08415,0.94417
3379,8.40662,0.92561,57.12992,0.85668
3380,8.41054,0.99732,57.1648,0.9415
3381,8.41446,0.95779,57.08975,0.78605
3382,8.41838,1.0099,57.15829,1.05936
3383,8.42231,0.90652,57.1736,0.95498
3384,8.42623,0.93284,57.40829,0.80955
3385,8.43016,1.06986,57.47137,1.17887
3386,8.43408,1.00755,57.46949,0.96943
3387,8.43801,0.8457,57.5251,1.00654
3388,8.44194,1.07752,57.60741,1.05297
3389,8.44587,0.93496,57.67327,1.05416
3390,8.4498,1.2061,57.95017,1.12117
3391,8.45373,0.87375,57.86842,0.91263
3392,8.45768,0.94545,57.81843,0.96762
3393,8.46162,0.95484,57.92781,1.1035
3394,8.46557,0.96767,57.96937,0.95258
3395,8.46951,1.06639,57.91992,0.9407
3396,8.47347,1.0707,57.95362,1.0674
3397,8.47743,0.97513,57.92335,0.9846
3398,8.48142,1.05619,57.95189,1.27301
3399,8.4854,0.88545,58.02026,0.92518
3400,8.48939,0.78803,57.92996,0.90907
3401,8.49337,1.0808,57.96557,0.94702
3402,8.49736,0.83302,58.00834,0.92748
3403,8.50134,1.17831,58.00369,1.07601
3404,8.50534,1.08564,58.10454,1.11736
3405,8.50935,1.03368,58.17765,1.22653
3406,8.51336,0.89364,58.16146,0.94616
3407,8.51738,0.98468,58.14413,0.98126
3408,8.5214,1.09274,58.17357,0.99088
3409,8.52545,0.93722,58.23118,0.92654
3410,8.52948,1.20337,58.37045,1.09618
3411,8.53352,1.25869,58.37942,1.06752
3412,8.53757,1.03621,58.4134,1.15518
3413,8.54163,0.7542,58.37607,0.74492
3414,8.54569,1.09324,58.39013,0.99017
3415,8.54976,1.0731,58.47899,1.12202
3416,8.55383,1.05093,58.51132,1.15171
3417,8.55791,0.97907,58.50859,1.10578
3418,8.562,1.00385,58.51192,0.99629
3419,8.56608,0.9854,58.48297,1.00303
3420,8.57017,0.87058,58.63622,0.87694
3421,8.57426,1.02086,58.61703,1.08483
3422,8.57836,1.12487,58.64496,0.98863
3423,8.58246,1.13024,58.68267,1.07292
3424,8.58654,0.96503,58.77673,0.88824
3425,8.59062,1.19936,58.7961,1.12193
3426,8.59472,1.11701,58.95336,1.12395
3427,8.59884,1.16614,58.97608,1.18605
3428,8.60297,0.98266,59.00954,0.79629
3429,8.60711,0.93784,59.09186,0.96422
3430,8.61126,0.87189,59.16035,0.83683
3431,8.61541,0.98938,59.22326,1.09453
3432,8.61957,1.09822,59.29729,1.00902
3433,8.62372,0.99786,59.35332,0.81484
3434,8.62789,0.99237,59.38513,1.042
3435,8.63205,1.1239,59.38589,1.09317
3436,8.63622,0.84107,59.38623,0.99332
3437,8.64039,0.96264,59.4748,0.97931
3438,8.64456,1.2491,59.53198,1.14201
3439,8.64873,1.02942,59.55036,0.93932
3440,8.6529,1.03803,59.60872,1.00594
3441,8.65708,0.96452,59.54571,1.00892
3442,8.66127,1.17115,59.57305,1.13377
3443,8.66546,0.89923,59.62566,1.04985
3444,8.66965,0.99857,59.63433,1.16531
3445,8.67385,1.10638,59.59709,1.07603
3446,8.67804,0.89767,59.56232,0.94599
3447,8.68225,0.85813,59.59081,0.88287
3448,8.68646,1.08213,59.60564,1.03016
3449,8.69067,0.93475,59.65245,0.98393
3450,8.69489,0.97487,59.72778,0.9776
3451,8.6991,0.93733,59.76602,0.86806
3452,8.70332,1.10873,59.84905,1.1607
3453,8.70754,0.97657,59.97458,1.04269
3454,8.71175,1.06099,60.08056,0.88652
3455,8.71597,1.19552,59.99325,0.99685
3456,8.72019,0.81539,60.03014,0.91523
3457,8.72441,1.06335,60.0468,1.15742
3458,8.72863,1.00168,60.03912,1.05261
3459,8.73286,1.16095,60.05983,1.12143
3460,8.73711,1.15145,60.05079,1.1266
3461,8.74136,0.93929,60.05057,0.95818
3462,8.74565,1.04119,60.11648,0.95144
3463,8.74996,1.08601,60.19531,1.04874
3464,8.75428,1.02437,60.23225,1.04642
3465,8.75864,1.07508,60.39861,1.07036
3466,8.76301,0.95931,60.44903,1.03261
3467,8.76738,1.17109,60.39549,1.13004
3468,8.77176,1.05786,60.42566,1.12253
3469,8.77615,1.09766,60.55625,1.08092
3470,8.78058,1.16367,60.59299,1.20903
3471,8.78501,1.05126,60.5286,1.12142
3472,8.78944,1.10618,60.54175,1.11811
3473,8.79387,1.09618,60.52291,1.27998
3474,8.7983,1.1651,60.82301,1.0374
3475,8.80273,1.0377,60.78743,1.07255
3476,8.80717,1.06175,60.81801,1.0016
3477,8.81162,1.09919,60.74091,1.16087
3478,8.81607,1.02516,60.73788,1.17232
3479,8.82054,1.08055,60.75221,1.33013
3480,8.82499,0.9605,60.8064,1.00079
3481,8.82945,1.19813,60.829,1.11602
3482,8.8339,1.02272,60.93876,1.21482
3483,8.83836,1.17106,60.91758,1.12287
3484,8.84281,1.10733,60.93139,1.21162
3485,8.84727,0.87584,60.95883,1.18573
3486,8.85173,1.15406,61.08648,1.07542
3487,8.85619,1.19343,61.12768,1.11976
3488,8.86068,1.13938,61.17277,1.03916
3489,8.86516,1.17004,61.16128,1.14563
3490,8.86965,1.07929,61.16499,0.98705
3491,8.87413,0.98976,61.08138,0.9891
3492,8.87862,1.12979,61.06849,1.28701
3493,8.88312,1.22498,61.06912,1.07451
3494,8.88764,1.15554,61.00465,1.16074
3495,8.89216,0.95667,61.06523,1.10026
3496,8.89671,0.98033,61.08175,1.01827
3497,8.90127,1.23003,61.0695,0.97488
3498,8.90582,0.88563,61.12557,0.83885
3499,8.91037,1.26183,61.16806,1.22464
3500,8.91493,0.92566,61.1735,0.92591
3501,8.91949,1.05002,61.33185,1.10982
3502,8.92408,1.08645,61.3885,1.04566
3503,8.9287,1.17787,61.38833,1.05456
3504,8.93335,1.0855,61.44111,1.21488
3505,8.938,1.13528,61.42966,1.30659
3506,8.94265,0.97465,61.45707,0.91941
3507,8.94731,1.12136,61.51395,1.2501
3508,8.95196,1.10721,61.68853,1.10727
3509,8.95662,1.25595,61.70296,1.2433
3510,8.96127,1.08423,61.70268,1.07504
3511,8.96592,1.14003,61.80197,1.20027
3512,8.97058,1.14119,61.74213,1.17991
3513,8.97524,1.07284,61.68858,0.94366
3514,8.9799,1.12188,61.68874,1.23579
3515,8.98455,0.98378,61.81524,1.02885
3516,8.98921,1.13183,61.83436,1.17133
3517,8.99385,1.05844,61.7524,0.92528
3518,8.99851,0.89918,61.84414,0.96298
3519,9.00318,1.1522,61.86734,0.99386
3520,9.00785,1.02282,61.82461,1.06534
3521,9.01251,1.1154,61.88512,1.26142
3522,9.01719,1.23351,61.88238,1.40105
3523,9.02188,1.23577,61.90431,1.14765
3524,9.02658,1.29226,62.29719,1.08944
3525,9.03129,1.0377,62.37463,1.26528
3526,9.036,1.15298,62.34547,1.26299
3527,9.04072,1.23971,62.35067,1.12024
3528,9.04545,1.30222,62.37662,1.22375
3529,9.05018,1.06188,62.37379,0.99053
3530,9.05493,1.11844,62.40743,1.11064
3531,9.05968,1.05224,62.4661,1.14627
3532,9.06442,0.92383,62.53123,1.09647
3533,9.0692,1.16361,62.56286,1.04421
3534,9.07399,1.0786,62.6391,1.21824
3535,9.07879,1.16828,62.69295,1.17162
3536,9.0836,1.039,62.75257,1.01275
3537,9.08841,0.97058,62.76156,0.89115
3538,9.09324,0.99246,62.77063,0.93046
3539,9.09807,1.1767,62.82308,1.09875
3540,9.10294,1.06248,62.90704,1.21285
3541,9.10783,1.13049,62.87504,1.223
3542,9.11273,1.06384,62.97212,1.19814
3543,9.11763,1.29064,63.02802,1.34135
3544,9.12255,1.08704,63.08709,0.97622
3545,9.12747,0.99821,63.05709,1.0571
3546,9.13239,1.1779,63.1031,1.32309
3547,9.13731,1.11948,63.11589,1.2029
3548,9.14222,1.13649,63.16644,1.14732
3549,9.14713,1.30586,63.17712,1.48047
3550,9.15209,1.24358,63.16816,1.14698
3551,9.15706,1.23749,63.24626,1.38363
3552,9.16203,1.24273,63.12373,1.29636
3553,9.167,1.131,63.08893,1.05811
3554,9.17199,1.11052,63.04268,1.39298
3555,9.177,1.0794,63.12478,1.14445
3556,9.182,1.20268,63.58705,1.36164
3557,9.18702,1.14919,63.56949,1.22417
3558,9.19204,1.43902,63.65668,1.48264
3559,9.19707,1.12477,63.56464,1.13478
3560,9.2021,1.40992,63.54219,1.39561
3561,9.20714,1.13867,63.66388,1.27344
3562,9.2122,1.11723,63.73925,1.3583
3563,9.21725,1.50687,63.8683,1.36533
3564,9.22234,1.02232,63.85192,1.17683
3565,9.22745,1.31079,63.99274,1.24841
3566,9.23255,1.2937,64.28238,1.48735
3567,9.2377,1.27473,64.20455,1.35987
3568,9.24285,1.39595,64.23714,1.27799
3569,9.248,1.42842,64.19544,1.5103
3570,9.25315,1.08996,64.10075,1.21741
3571,9.25831,1.39388,64.0934,1.34636
3572,9.26346,1.28112,64.21358,1.23405
3573,9.26865,1.30193,64.19019,1.39518
3574,9.27386,1.15659,64.17438,1.26911
3575,9.27907,1.37912,64.60878,1.26694
3576,9.28428,1.33681,64.77479,1.46852
3577,9.28948,1.23929,64.79147,1.24707
3578,9.29469,1.33742,64.89646,1.36891
3579,9.29994,1.28728,64.92005,1.30393
3580,9.30521,1.27871,64.9357,1.25209
3581,9.31049,1.31779,64.89477,1.34964
3582,9.3158,1.31787,64.95264,1.48125
3583,9.32111,1.5055,64.92875,1.50439
3584,9.32645,1.40576,64.97328,1.46301
3585,9.33179,1.30958,65.00648,1.39667
3586,9.33717,1.394,65.0412,1.3658
3587,9.34256,1.38245,65.37152,1.44077
3588,9.34795,1.25615,65.38822,1.41857
3589,9.35337,1.70693,65.3158,1.61355
3590,9.35879,1.34801,65.43307,1.28261
3591,9.36422,1.37487,65.50335,1.19784
3592,9.36966,1.47575,65.60217,1.43492
3593,9.37517,1.66789,65.68611,1.28335
3594,9.38069,1.36209,65.72301,1.42896
3595,9.38626,1.4274,65.6588,1.31589
3596,9.39185,1.59244,65.63219,1.35489
3597,9.39744,1.42936,65.69335,1.54067
3598,9.40302,1.49147,65.71842,1.45599
3599,9.40861,1.68508,65.73017,1.51624
3600,9.41421,1.46509,65.77735,1.51074
3601,9.41981,1.46062,65.87598,1.5542
3602,9.42542,1.19334,65.86918,1.26918
3603,9.43103,1.37365,65.87965,1.22635
3604,9.43665,1.472,65.92676,1.47574
3605,9.44227,1.38898,65.94351,1.36609
3606,9.44801,1.61653,65.90401,1.53605
3607,9.45377,1.26366,65.88036,1.26581
3608,9.4596,1.24217,65.9568,1.23603
3609,9.46544,1.4449,66.00377,1.41064
3610,9.4713,1.28456,66.03194,1.09075
3611,9.47716,1.41448,65.96839,1.48066
3612,9.48304,1.39774,66.01039,1.28445
3613,9.48893,1.30644,66.01004,1.22752
3614,9.49484,1.52473,65.99695,1.48638
3615,9.50079,1.50293,66.06437,1.36784
3616,9.50677,1.49661,66.11169,1.44656
3617,9.51281,1.30894,66.16996,1.24506
3618,9.51888,1.35076,66.18748,1.39775
3619,9.52503,1.23421,66.26714,1.2195
3620,9.5312,1.42991,66.27176,1.42484
3621,9.53738,1.48335,66.31593,1.48585
3622,9.54365,1.45876,66.70242,1.37493
3623,9.54993,1.56888,66.59358,1.68262
3624,9.55624,1.55529,66.59054,1.54903
3625,9.5626,1.35388,66.56762,1.51022
3626,9.56901,1.50831,66.54973,1.62429
3627,9.57543,1.50842,66.56804,1.55826
3628,9.58188,1.42105,66.63499,1.48846
3629,9.58833,1.34076,66.67286,1.33285
3630,9.59482,1.39006,66.73486,1.37443
3631,9.60134,1.43589,66.7728,1.61502
3632,9.60788,1.52137,66.80534,1.64596
3633,9.61443,1.7018,66.7968,1.80819
3634,9.62098,1.17505,66.84124,1.45445
3635,9.62753,1.28933,66.85477,1.36843
3636,9.63411,1.292,66.82287,1.02448
3637,9.6407,1.43866,66.97382,1.70224
3638,9.64732,1.52074,67.02151,1.3805
3639,9.654,1.40247,67.04357,1.48523
3640,9.66074,1.21302,67.09535,1.26476
3641,9.66749,1.52698,67.11692,1.55235
3642,9.67425,1.45457,67.15775,1.29745
3643,9.68105,1.53849,67.225,1.3997
3644,9.6879,1.42618,67.25397,1.43395
3645,9.69478,1.47391,67.23406,1.41834
3646,9.7017,1.12574,67.28552,1.31383
3647,9.70861,1.58237,67.3367,1.46203
3648,9.71555,1.35621,67.32935,1.48381
3649,9.7225,1.20535,67.38882,1.30792
3650,9.72958,1.42395,67.46528,1.43359
3651,9.73673,1.33318,67.50672,1.39236
3652,9.7439,1.47365,67.54287,1.46914
3653,9.7511,1.58591,67.57856,1.4206
3654,9.75833,1.74508,67.68598,1.66589
3655,9.76563,1.38352,68.04805,1.49365
3656,9.77309,1.65507,68.21828,1.59104
3657,9.78062,1.64409,68.60601,1.61413
3658,9.7884,1.43445,68.60571,1.56496
3659,9.79631,1.43816,68.68061,1.50163
3660,9.80426,1.5819,68.75942,1.7899
3661,9.81227,1.75182,68.83346,1.59784
3662,9.8203,1.68951,68.88734,1.70079
3663,9.82864,1.62296,69.23644,1.60903
3664,9.83712,1.74511,69.3481,1.87551
3665,9.84571,1.79458,69.3585,1.63479
3666,9.85431,1.6268,69.34779,1.41449
3667,9.86309,1.60963,69.41459,1.62094
3668,9.87203,1.82134,69.38889,1.49656
3669,9.88099,1.61167,69.32099,1.51971
3670,9.8901,1.54393,69.41943,1.75487
3671,9.89965,1.56462,69.45235,1.49911
3672,9.90934,1.45552,69.49142,1.20318
3673,9.91988,1.48626,69.50491,1.67447
3674,9.93041,1.5998,69.59533,1.66993
3675,9.9412,1.52561,69.51912,1.49495
3676,9.95274,1.53508,69.49431,1.53909
3677,9.96449,1.48849,69.49751,1.65628
3678,9.9766,1.69198,69.48037,1.66731
3679,9.98877,1.66691,69.47187,1.65644
3680,10.00206,1.52677,69.4591,1.50565
3681,10.01561,1.6106,69.9221,1.55625


==> full_catalog_rounded.csv <==
,kepid,source_id,radial_velocity,radial_velocity_error,SOURCE,is_multi,is_firstordermmr,is_secondordermmr,is_tidal,is_usp,is_proto_usp
0,1432789,2051748659478657152,-38.8,0.1,APOGEE,True,False,False,False,False,False
1,1717722,2051027792165858304,-60.8,0.1,APOGEE,True,False,False,False,True,False
2,1718189,2051030231707057024,-26.5,0.1,CKS,True,False,True,False,False,False
3,1718958,2051019683267537024,-24.0,0.1,CKS,False,False,False,False,False,True
4,1724719,2051721480924900224,-15.9,0.1,CKS,True,False,False,False,False,False
5,1871056,2051738798233021824,-19.2,0.1,CKS,True,False,False,False,False,False
6,1996180,2099073667159859840,-4.8,0.1,CKS,True,False,False,False,False,False
7,2165002,2051832634677771008,-39.6,0.1,CKS,True,False,False,False,False,False
8,2299738,2052587243251659392,-32.9,4.6,Gaia,False,False,False,False,False,True
9,2302548,2052528625536778624,-23.5,0.1,CKS,True,False,False,False,False,False
10,2305866,2051883379708269184,-3.5,0.2,APOGEE,True,False,False,False,False,False
11,2307415,2051842839520109568,-41.6,0.1,CKS,True,False,False,False,False,False
12,2438264,2051105410816218368,-25.6,0.1,CKS,True,False,False,False,False,False
13,2581316,2051866238502437632,-27.7,0.1,CKS,True,False,False,False,False,False
14,2692377,2099862910348755712,-30.7,0.1,CKS,False,False,False,False,False,True
15,2711597,2052621706069913856,-28.1,0.1,CKS,False,False,False,False,True,False
16,2715695,2051903999855859712,27.6,0.1,APOGEE,True,False,False,False,False,False
17,2718885,2051868403166068480,-18.3,0.1,CKS,False,False,False,False,True,False
18,2832589,2099854801450635520,-48.6,0.1,APOGEE,True,False,False,False,False,False
19,2837111,2099527421862552832,-21.7,0.1,APOGEE,True,False,False,False,False,False
20,2854181,2052658367909936768,-9.5,0.1,APOGEE,True,False,False,False,False,False
21,2854698,2051907813786770688,-25.1,0.1,CKS,True,False,False,False,False,False
22,2854914,2051908157384215296,17.1,0.1,CKS,True,False,False,False,False,False
23,2975770,2099524776162690944,-38.2,0.1,APOGEE,True,False,False,False,False,False
24,2989404,2052582432887909376,13.4,0.1,CKS,True,False,False,False,False,False
25,3112129,2052805015271412224,19.9,0.1,CKS,False,False,False,False,True,False
26,3217264,2100015089629466112,-6.3,0.1,CKS,True,False,False,False,False,False
27,3218908,2099980386293545216,0.1,0.1,APOGEE,True,False,False,False,False,False
28,3219037,2099979389861133696,9.3,0.1,APOGEE,True,True,False,False,False,False
29,3230805,2052821744164540672,-65.5,0.1,APOGEE,True,False,False,False,False,False
30,3231341,2052823535171095296,-81.4,0.1,CKS,True,False,False,False,False,False
31,3234843,2052726984308676864,23.5,0.1,CKS,True,False,False,False,False,False
32,3239945,2051933102555095936,-29.7,0.1,CKS,True,False,True,False,False,False
33,3247268,2052117923590073600,-18.6,0.1,CKS,True,False,False,False,False,False
34,3323887,2099925719951103872,2.2,0.1,CKS,True,True,False,True,False,True
35,3326377,2099980111415659776,1.7,0.1,APOGEE,True,False,False,False,False,False
36,3338885,2052826318309391104,-9.9,0.1,CKS,True,False,False,False,False,False
37,3342794,2052681801254023808,-54.8,0.1,CKS,True,False,False,False,False,False
38,3342970,2052688467040906624,-33.6,0.1,CKS,True,False,False,False,False,False
39,3348082,2052307864222921088,-59.8,0.1,CKS,True,False,False,False,False,False
40,3444588,2052736123999181824,-61.1,0.1,APOGEE,False,False,False,False,True,False
41,3447722,2051950454223150720,-26.3,0.1,CKS,True,False,False,False,False,False
42,3450040,2052313396140855040,-12.7,0.0,APOGEE,False,False,False,False,False,True
43,3529290,2099987567478921472,12.1,0.1,CKS,True,False,False,False,False,False
44,3541946,2052852912747829760,-25.0,0.1,CKS,True,False,False,False,False,True
45,3548044,2052702348375966208,22.2,0.1,CKS,True,False,False,False,False,False
46,3558849,2052136821446989568,-22.8,6.3,Gaia,True,False,False,False,False,False
47,3561464,2073153024144692736,24.5,5.0,Gaia,True,False,True,False,False,False
48,3632089,2099619059285601280,-25.9,0.1,CKS,True,False,False,False,False,False
49,3634051,2099583977992504576,-13.6,2.9,Gaia,True,False,False,False,False,False
50,3640905,2052881912366613376,-46.8,0.1,CKS,True,False,False,False,False,False
51,3642289,2052857860550101376,-40.5,0.1,CKS,True,False,False,False,False,False
52,3645438,2052754540819149568,-58.4,0.1,CKS,True,False,False,False,False,False
53,3656121,2052185062520374272,7.6,0.1,CKS,True,False,False,False,False,False
54,3661886,2073157456550947200,-12.9,0.1,CKS,True,False,False,False,False,False
55,3745690,2052941389074846336,-39.7,0.1,CKS,True,False,False,False,False,True
56,3747817,2052767528800649984,-15.8,0.1,CKS,True,False,False,False,False,False
57,3758499,2052192518583858688,-16.8,2.7,Gaia,True,False,False,False,False,False
58,3832474,2100243616248608896,-6.9,0.1,CKS,True,False,False,False,False,False
59,3834322,2100067969267186688,-45.4,0.1,CKS,False,False,False,False,True,False
60,3867615,2073167180357401984,-10.1,0.1,CKS,True,False,False,False,False,False
61,3937519,2100073393808483328,-1.7,0.1,APOGEE,True,False,False,False,False,False
62,3937814,2100070958564495488,-44.5,0.1,APOGEE,True,False,False,False,False,False
63,3939150,2100389610777053056,-63.1,0.1,CKS,True,False,False,False,False,False
64,3942670,2099686125195464576,-1.9,0.1,CKS,True,False,False,False,False,False
65,3962243,2052304325169514880,6.0,0.1,CKS,True,False,False,False,False,False
66,4054784,2052962279795786752,17.5,3.7,Gaia,False,False,False,False,False,True
67,4055304,2052965337812644352,-14.1,0.1,CKS,False,False,False,False,True,False
68,4077526,2073274618947678464,-18.7,0.1,CKS,True,False,False,False,False,False
69,4139816,2100082125479729792,-27.4,0.1,APOGEE,True,False,False,False,False,False
70,4141593,2100398780531110784,3.3,0.1,APOGEE,True,False,False,False,False,False
71,4142847,2100405381897402496,-3.8,0.1,APOGEE,True,False,False,False,False,False
72,4144576,2099735057762220288,-10.5,0.1,CKS,False,False,False,False,True,False
73,4147444,2099518758909586304,-4.5,0.1,CKS,False,False,False,False,False,True
74,4157325,2052975370856687744,-15.9,0.1,CKS,True,False,False,False,False,False
75,4164922,2052368955838887808,10.0,0.1,CKS,True,False,False,False,False,True
76,4242692,2100303539632796032,-19.1,0.1,CKS,False,False,False,False,False,True
77,4249725,2099740761478810624,-42.6,0.1,APOGEE,True,True,False,False,False,False
78,4263293,2052794982231985664,-12.6,0.1,APOGEE,True,False,False,False,False,False
79,4270253,2052452140764708480,-38.2,0.1,CKS,True,False,False,False,False,False
80,4278221,2076194101502797952,-23.5,0.1,CKS,False,False,False,False,False,True
81,4349452,2100451630105041152,-8.3,0.1,CKS,True,False,False,False,False,False
82,4455231,2101215309651322880,-35.1,0.1,CKS,True,False,False,False,False,False
83,4458082,2101035367703145088,9.6,4.9,Gaia,True,False,False,False,False,False
84,4466677,2053165655089863808,-3.1,0.1,CKS,True,True,False,False,False,False
85,4472818,2052480728067657600,-25.5,1.9,Gaia,True,False,False,False,False,False
86,4478168,2076245950349844608,-16.5,0.1,CKS,True,False,False,False,False,False
87,4545187,2100654421280638976,7.4,0.1,APOGEE,True,False,False,False,False,False
88,4548011,2100418850915010432,-8.6,0.1,CKS,True,False,False,False,False,False
89,4563268,2053177406120368896,8.2,0.1,CKS,True,False,False,False,False,False
90,4633570,2103295173333142784,-20.3,0.1,CKS,True,False,False,False,False,False
91,4636578,2100338792725538048,-23.5,0.1,APOGEE,True,False,False,False,False,False
92,4644952,2101230049979183232,10.1,0.1,CKS,True,False,False,False,False,False
93,4665571,2076454445237794432,3.6,0.1,CKS,True,False,False,False,True,False
94,4735826,2099783127036908416,5.0,0.1,CKS,True,False,False,False,False,False
95,4741126,2101093092063293824,-2.9,0.1,CKS,True,False,False,False,False,False
96,4770174,2073646631834185472,7.5,0.1,CKS,True,False,False,False,False,False
97,4770365,2073652546016392448,-51.1,0.1,APOGEE,True,True,False,True,False,False
98,4770617,2073641344741406464,-7.5,0.2,APOGEE,True,False,False,False,False,False
99,4833421,2053070616052194304,20.4,0.1,CKS,True,True,False,False,False,False
100,4852528,2076328963475704576,-5.9,0.1,CKS,True,True,False,True,True,False
101,4857058,2073697660354300544,13.6,0.1,APOGEE,True,False,False,False,False,False
102,4860678,2073662166743600896,-22.4,0.1,APOGEE,True,False,False,False,False,False
103,4914423,2101243789577188736,-28.1,0.1,CKS,True,False,False,False,False,False
104,4929299,2053248805657889024,-23.6,0.1,CKS,False,False,False,False,True,False
105,4947556,2073655432234604288,-28.0,0.1,CKS,True,False,False,False,False,False
106,5008501,2101116353607053824,0.0,0.1,CKS,False,False,False,False,True,False
107,5031857,2073715630497465856,22.9,0.1,APOGEE,True,False,False,False,False,False
108,5040077,2073569356783775488,15.2,0.1,CKS,False,False,False,False,True,False
109,5080636,2103377980301947264,-27.7,0.0,APOGEE,True,True,False,False,True,False
110,5088536,2101305259145506816,19.3,0.1,CKS,True,False,False,False,False,False
111,5094751,2101175933393051008,-37.4,0.1,CKS,True,False,False,False,False,False
112,5095635,2101125974333636992,-17.8,0.1,CKS,False,False,False,False,True,False
113,5113822,2076391669999950720,14.0,0.1,CKS,True,False,False,False,False,False
114,5175024,2100559554044410624,8.5,0.1,CKS,True,False,False,False,False,False
115,5177859,2101318556367845888,-19.2,0.1,CKS,True,True,False,False,False,False
116,5185897,2053457644144430848,3.0,0.0,APOGEE,True,False,True,False,False,False
117,5195172,2076537252208879104,-45.4,2.8,Gaia,False,False,False,False,False,True
118,5202905,2076383625510685824,-7.1,11.8,Gaia,True,False,False,False,False,False
119,5211199,2073686523494136192,-91.1,0.1,CKS,True,False,False,False,False,False
120,5219234,2073547954981763328,-3.3,0.1,CKS,True,True,False,True,False,False
121,5252423,2103573865170471680,-26.8,0.1,CKS,True,False,False,False,False,False
122,5299459,2073691303802278784,-45.2,0.1,CKS,True,True,False,False,False,False
123,5340878,2103579397088495616,-10.9,0.1,CKS,False,False,False,False,True,False
124,5351250,2102063136195478656,-16.1,0.1,CKS,True,False,False,False,False,False
125,5358241,2101188990094347648,-57.1,0.1,CKS,True,False,False,False,False,False
126,5371776,2076565805151925760,-26.9,0.1,CKS,True,False,False,False,False,True
127,5384079,2073750986669231232,-25.3,0.1,CKS,True,False,False,False,False,False
128,5384713,2073740055966698368,-21.2,0.1,APOGEE,True,False,False,False,False,False
129,5436502,2100624562669914240,-14.0,0.1,CKS,True,False,False,False,False,False
130,5437945,2102070660978313472,-5.6,0.1,CKS,True,True,False,False,False,False
131,5438099,2102067396802935680,-20.4,0.1,CKS,True,False,False,False,False,False
132,5438757,2101340791416961664,-72.2,0.1,CKS,True,False,False,False,False,False
133,5456651,2077298148611950976,-20.3,0.1,CKS,True,False,False,False,False,False
134,5480640,2075060264503601280,-13.2,0.1,CKS,True,False,False,False,False,False
135,5480884,2075060161424454528,10.0,0.1,CKS,False,False,False,False,True,False
136,5511081,2104344141784539264,-17.2,0.1,CKS,True,False,False,False,False,False
137,5513012,2103628462794226304,-11.6,0.1,CKS,False,False,False,False,True,False
138,5531576,2101521042605000832,-40.7,0.1,CKS,True,False,False,False,False,False
139,5531694,2101507470508342016,-53.4,0.1,CKS,True,False,False,False,False,False
140,5602588,2103785516859681152,-15.3,0.1,CKS,True,False,False,False,False,False
141,5613330,2101380545634324096,-13.7,0.1,CKS,True,False,False,False,False,False
142,5621333,2053573780060204800,-3.4,0.2,APOGEE,True,False,False,False,False,False
143,5640085,2076764576237957504,-1.1,0.1,CKS,True,False,False,False,False,False
144,5688683,2103800158408255872,-23.4,0.0,APOGEE,True,False,False,False,False,False
145,5689351,2103788854053938816,-40.8,0.1,CKS,True,False,True,False,False,False
146,5695396,2102110174677569664,-22.0,0.1,CKS,True,False,False,False,False,False
147,5706595,2053578521704124160,-35.4,0.1,CKS,True,False,False,False,False,False
148,5706966,2053581167404822272,-10.4,0.1,APOGEE,True,False,False,False,False,False
149,5709725,2053546910744629504,-36.1,0.1,CKS,True,False,False,False,False,False
150,5735762,2075112109039378688,-14.0,0.1,CKS,True,True,False,False,False,False
151,5769810,2103701133641227648,14.7,2.7,Gaia,True,True,False,False,False,False
152,5773121,2103829913941569664,-10.3,0.1,CKS,False,False,False,False,True,False
153,5791986,2053585732948605952,10.0,0.1,APOGEE,True,False,False,False,False,False
154,5792202,2053586321364864640,-85.7,0.1,CKS,True,False,False,False,False,False
155,5794379,2053551068272937088,-20.9,0.1,APOGEE,True,False,False,False,False,False
156,5794570,2053550106200274688,-8.4,0.1,CKS,True,False,False,False,False,True
157,5809890,2076782889978499840,-44.4,0.1,CKS,True,False,False,False,False,True
158,5856571,2103712163117363200,-21.2,0.1,CKS,True,False,False,False,False,False
159,5866724,2102119176929154304,-17.3,0.1,CKS,True,False,True,False,False,False
160,5880320,2053552270863859712,0.6,0.1,CKS,True,True,False,False,False,False
161,5881813,2077383395124052096,-34.4,0.2,APOGEE,True,False,False,False,False,False
162,5941160,2103671481186902912,-38.9,0.1,CKS,True,True,False,False,False,False
163,5942808,2103845032226500352,-66.4,0.1,CKS,True,False,False,False,True,False
164,5956342,2101776885215761152,-19.3,0.1,CKS,True,False,False,False,False,False
165,5959719,2101638759069485568,-49.2,0.1,CKS,True,False,False,False,False,False
166,5965819,2077389820395188736,10.4,0.1,APOGEE,True,False,False,False,False,False
167,5966154,2077386315701921920,9.5,0.1,CKS,True,False,False,False,False,False
168,5972334,2076692386427776768,-62.8,0.1,CKS,True,False,False,False,True,False
169,5978559,2076833055197955584,26.0,0.1,APOGEE,True,False,False,False,False,False
170,5980208,2076790552200353536,-15.3,0.1,APOGEE,False,False,False,False,True,False
171,6020753,2104376405579347968,-7.9,0.1,CKS,True,False,False,False,False,False
172,6021193,2104466153215402624,-70.6,0.1,CKS,True,False,False,False,False,False
173,6026737,2103813146389744640,-23.0,0.1,CKS,True,False,False,False,False,False
174,6041734,2101651781408908160,14.1,0.1,CKS,True,False,False,False,False,False
175,6058816,2076827454560320768,-36.4,0.1,CKS,True,False,False,False,False,False
176,6062088,2076792648144511104,-34.7,0.1,CKS,True,False,False,False,False,False
177,6105462,2104037962156847744,-5.7,0.1,CKS,True,False,False,False,False,False
178,6129524,2077413734773457536,-20.7,0.2,APOGEE,False,False,False,False,True,False
179,6152974,2075162656527684864,-14.4,0.1,APOGEE,True,False,False,False,False,False
180,6183511,2104475013729123072,69.0,7.6,Gaia,False,False,False,False,True,False
181,6196457,2102224661326132864,-40.9,0.1,CKS,True,False,False,False,False,False
182,6209677,2077595394707557120,-14.5,0.1,APOGEE,True,False,False,False,False,False
183,6221385,2077041103410971392,-52.3,0.1,APOGEE,True,False,True,False,False,False
184,6265792,2103743018162573952,6.8,0.1,CKS,False,False,False,False,True,False
185,6266741,2104098950692667264,-39.0,0.1,CKS,True,False,False,False,False,False
186,6278762,2101486923385239808,-121.3,0.1,CKS,True,True,False,False,False,False
187,6289257,2077598384004774912,19.6,0.1,CKS,True,False,False,False,False,False
188,6310636,2075389018477664384,-27.0,0.1,CKS,False,False,False,False,True,False
189,6345732,2104106647274122880,-12.2,0.1,CKS,True,False,False,False,False,False
190,6347299,2104071978297949056,20.9,0.1,CKS,True,False,False,False,False,False
191,6359320,2101854881822529024,-36.7,0.1,CKS,True,False,False,False,False,False
192,6359893,2101808393096586368,-22.2,0.1,CKS,False,False,False,False,True,False
193,6362874,2101711155037463040,-2.7,0.1,CKS,False,False,False,False,True,False
194,6364582,2101689061725421312,-56.3,0.1,CKS,True,False,False,False,False,False
195,6368175,2077601373302068352,0.7,0.1,CKS,True,True,False,False,False,False
196,6381846,2076955822541823744,-50.8,0.1,CKS,True,False,False,False,False,False
197,6382217,2076953069455745920,-12.2,0.1,APOGEE,True,False,False,False,False,False
198,6383785,2076943796633684352,-18.0,0.1,APOGEE,True,False,False,False,False,False
199,6422155,2104506319750394624,-12.4,0.1,CKS,True,False,False,False,False,False
200,6425957,2104076204545773440,44.0,0.1,APOGEE,True,False,False,False,False,False
201,6428700,2103934504985435904,-16.0,0.1,CKS,True,False,False,False,False,False
202,6436029,2102247132595492608,-14.4,0.1,CKS,True,False,False,False,False,False
203,6442340,2101715862321812736,-11.3,0.1,CKS,True,False,True,False,False,False
204,6448890,2077617930392844800,-54.3,0.1,CKS,True,False,False,False,False,False
205,6451936,2077485271747441280,14.9,0.1,CKS,True,False,False,False,False,False
206,6462863,2076970047474270208,-19.7,0.1,CKS,True,False,False,False,False,False
207,6467363,2075406473224801408,-15.9,0.1,CKS,True,True,False,False,False,False
208,6508221,2105435544515167232,-4.4,0.1,CKS,True,False,False,False,False,False
209,6520519,2101735241214085376,-29.0,0.1,APOGEE,False,False,False,False,False,True
210,6521045,2101733244046205568,-61.4,0.1,CKS,True,False,False,False,False,False
211,6525946,2077654287299877248,0.6,0.1,CKS,True,False,False,False,True,False
212,6527078,2077628341397525120,-48.3,0.1,CKS,True,False,False,False,False,False
213,6541920,2076960598545789824,-56.6,0.1,CKS,True,False,True,False,False,False
214,6587002,2104094071610116608,23.2,0.1,CKS,True,False,False,False,False,False
215,6587280,2104090257679181696,-47.4,0.1,CKS,True,False,False,False,False,False
216,6607286,2101697548581701248,-16.9,0.1,CKS,True,False,False,False,True,False
217,6607357,2125716891183392640,-36.8,0.1,CKS,True,False,False,False,False,False
218,6607644,2125705488052032640,-85.9,0.1,CKS,False,False,False,False,True,False
219,6616218,2077540827141811200,-21.5,0.1,CKS,True,False,False,False,False,False
220,6666233,2104748521545492864,-42.2,0.0,APOGEE,False,False,False,False,True,False
221,6677841,2102456726998624640,-12.9,5.5,Gaia,True,False,False,False,False,False
222,6678383,2102454253097554304,1.7,0.1,CKS,True,False,False,False,False,False
223,6685609,2101898759208960640,-47.6,0.1,CKS,True,False,False,False,False,True
224,6690082,2101761079737564672,5.2,0.1,CKS,True,False,False,False,False,False
225,6696580,2077683871034907648,5.8,0.1,CKS,True,False,True,False,False,False
226,6697756,2077728538692850816,-1.0,0.1,APOGEE,False,False,False,False,True,False
227,6716545,2078431642023279488,23.3,0.1,CKS,True,False,False,False,False,False
228,6717252,2078424731413732992,-8.4,0.1,CKS,False,False,False,False,False,True
229,6750902,2116704610985856512,-17.0,0.1,CKS,False,False,False,False,True,False
230,6755944,2104890633423618048,4.6,0.1,CKS,False,False,False,False,True,False
231,6767227,2102326709749646848,4.6,5.6,Gaia,True,True,False,False,False,False
232,6768394,2102316985943863424,-35.4,0.1,CKS,True,False,True,False,False,False
233,6786037,2077556465126659456,-20.3,0.1,CKS,True,False,False,False,False,False
234,6849310,2102469921138142208,-5.5,0.1,CKS,True,False,False,False,False,False
235,6850504,2102548708017562112,-21.2,0.1,CKS,True,False,True,False,False,False
236,6867588,2077689712190423552,-13.8,0.1,CKS,False,False,False,False,True,False
237,6871071,2077745168807120128,5.6,0.1,CKS,True,False,False,False,False,False
238,6878240,2077138410192262528,-35.0,0.1,CKS,True,False,False,False,False,False
239,6932987,2105506119417943168,-21.4,0.1,CKS,True,False,False,False,False,False
240,6934291,2105474852056221824,-26.0,0.1,CKS,False,False,False,False,True,False
241,6936909,2102509125599126144,0.8,0.1,CKS,True,False,False,False,False,False
242,6937529,2102530703514980864,10.8,0.1,CKS,True,True,False,False,False,False
243,6946199,2101955968172274432,-12.2,0.1,CKS,True,False,False,False,False,False
244,6948054,2101768089124657664,-42.2,0.1,CKS,True,False,False,False,False,False
245,6949061,2125773279815846656,-84.7,0.1,CKS,True,False,False,False,False,False
246,6949607,2125731464014361088,-35.5,0.1,CKS,True,True,False,False,False,False
247,6964929,2077219052496826368,-29.1,0.1,CKS,True,False,False,False,True,False
248,6974658,2078450196282665088,15.0,0.1,CKS,False,False,False,False,True,False
249,6975129,2078450436800904448,-23.3,0.1,CKS,True,False,False,False,False,True
250,7017274,2105522543373214208,-21.9,1.3,Gaia,True,False,False,False,False,False
251,7040629,2077750803804146176,-5.8,0.1,CKS,True,True,False,False,False,False
252,7050989,2077203178296653056,-38.8,0.1,CKS,True,False,True,False,False,False
253,7051984,2077198127417428224,-5.1,0.1,CKS,False,False,False,False,True,False
254,7100673,2105526799680172032,-8.9,0.1,CKS,True,False,True,False,False,False
255,7102227,2105538623730974848,-22.9,0.1,CKS,True,False,False,False,True,False
256,7106173,2102537094426328448,-23.4,0.1,CKS,True,False,True,False,False,False
257,7107802,2102711882417133952,-8.2,6.3,Gaia,True,False,False,False,False,False
258,7109675,2102700131386216576,-20.2,0.1,CKS,True,False,False,False,False,False
259,7115785,2101964558106974848,-10.7,0.1,CKS,True,False,False,False,False,False
260,7120108,2125760772871583744,-30.5,0.0,APOGEE,False,False,False,False,False,True
261,7132798,2077236713401973888,-20.6,3.1,Gaia,True,False,False,False,False,False
262,7134976,2077203728052488192,-13.9,0.1,CKS,True,False,False,False,False,False
263,7175184,2104839471773324032,-1.8,0.1,CKS,True,False,False,False,False,False
264,7183745,2105528350169042560,3.4,0.1,CKS,True,False,False,False,False,False
265,7202957,2125751461382627840,10.2,0.1,CKS,True,False,False,False,False,True
266,7207061,2077774099706867712,7.7,0.2,APOGEE,True,False,True,False,False,False
267,7219825,2078697552035948800,-21.3,0.1,CKS,True,False,False,False,False,False
268,7256914,2104828820254417664,-25.0,0.1,CKS,True,False,True,False,False,False
269,7265298,2105535462635217792,-42.1,0.1,CKS,True,False,False,False,False,False
270,7269493,2102600488143944192,-5.1,0.1,CKS,False,False,False,False,False,True
271,7269881,2102589493027294080,4.8,0.1,CKS,False,False,False,False,True,False
272,7269974,2102587087846067712,-23.1,0.1,CKS,True,False,False,False,False,False
273,7285757,2125848733801094912,-74.4,0.3,APOGEE,True,False,False,False,False,False
274,7287995,2077816087307845248,1.0,0.1,APOGEE,True,True,False,False,False,False
275,7289317,2078147796220283776,23.1,0.1,APOGEE,True,False,False,False,False,False
276,7303287,2078515170549178880,-17.3,0.1,CKS,True,False,False,False,False,False
277,7304449,2078524482038704000,-31.5,0.1,APOGEE,False,False,False,False,False,True
278,7366258,2125850623586710400,-44.3,0.1,CKS,True,False,False,True,False,False
279,7373451,2077961463362645632,-21.4,0.1,CKS,True,False,False,False,False,False
280,7375348,2078008703696509056,15.8,0.1,CKS,True,False,False,False,False,False
281,7419318,2104847370214740352,-29.2,0.1,CKS,True,False,False,False,False,False
282,7434875,2102911581215700096,-56.3,0.1,CKS,True,False,False,False,False,False
283,7440748,2102046952760377728,-34.4,0.1,CKS,True,False,False,False,False,False
284,7445445,2125831210335846016,-45.9,0.1,CKS,True,False,False,False,False,False
285,7447200,2125864573640675968,-22.5,0.0,APOGEE,True,False,False,False,False,False
286,7449554,2077837493424704000,-11.3,0.1,CKS,True,False,False,False,False,False
287,7509886,2105743987587112064,-26.9,0.1,CKS,True,False,False,False,False,False
288,7512982,2105604800586437760,-8.3,0.1,CKS,True,False,False,False,False,False
289,7515212,2102610280669509888,-146.3,0.1,CKS,True,False,False,False,False,False
290,7517261,2102928726723805568,15.6,4.0,Gaia,True,False,False,False,False,False
291,7582689,2116862833283266432,-10.2,0.1,CKS,True,False,True,False,False,False
292,7582691,2116886477081207424,-2.5,6.2,Gaia,False,False,False,False,True,False
293,7595157,2105618029085927680,-10.0,0.1,CKS,True,False,False,False,False,False
294,7603200,2102053446751282944,-36.6,0.0,APOGEE,True,False,True,False,False,False
295,7609553,2125871960984455552,-0.3,0.1,APOGEE,True,False,False,False,False,False
296,7620413,2078019187720711424,-30.4,3.8,Gaia,True,False,False,False,False,False
297,7626370,2078726238114989824,-53.0,0.1,CKS,False,False,False,False,False,True
298,7626506,2078722600285671936,-84.4,0.1,CKS,True,False,False,False,False,False
299,7673192,2102954187290293120,0.7,0.1,CKS,True,True,False,False,False,False
300,7673841,2102948483573807616,-70.8,0.1,CKS,True,True,False,False,False,False
301,7678434,2126073961886389888,10.6,0.1,CKS,True,False,False,False,False,False
302,7703955,2078635910668511872,0.0,0.1,CKS,True,False,False,False,False,False
303,7747425,2102815683186036096,-95.6,0.1,CKS,True,False,False,False,False,False
304,7747457,2102814721113340928,-25.9,0.1,CKS,False,False,False,False,False,True
305,7767162,2078785787845558656,-23.0,3.7,Gaia,True,False,False,False,False,False
306,7825899,2126266823097360000,-21.3,0.1,CKS,True,False,False,False,False,False
307,7826620,2078225792827512704,3.4,0.1,APOGEE,False,False,False,False,True,False
308,7831264,2078272831307891456,-12.7,0.1,CKS,True,False,False,False,False,False
309,7869917,2105274977158196480,-26.1,1.8,Gaia,True,False,False,False,False,False
310,7871954,2105113765565227648,-44.9,0.1,APOGEE,True,False,False,False,False,True
311,7879433,2106001651264391040,-18.7,3.3,Gaia,False,False,False,False,False,True
312,7898352,2078195212660287616,5.3,0.1,CKS,True,False,False,False,False,False
313,7906892,2078802624118064512,-22.0,0.1,CKS,True,True,False,False,False,False
314,7907423,2078807228323035008,-40.4,0.1,APOGEE,True,False,False,False,False,False
315,7907808,2078762010906266496,-32.5,0.1,CKS,False,False,False,False,True,False
316,7908367,2078758433192866816,-23.2,2.9,Gaia,True,False,False,False,False,False
317,7939330,2105221139747765504,-20.0,0.1,CKS,True,False,False,False,False,False
318,7977197,2078852754973778560,-11.1,0.1,CKS,True,False,False,False,False,False
319,8008067,2105362903731391744,-27.9,0.1,CKS,True,False,False,False,False,False
320,8008206,2105316247502568576,-47.9,0.1,CKS,True,False,False,False,False,True
321,8013439,2105835281411929728,-3.2,0.1,CKS,True,False,False,False,False,False
322,8017703,2106008493152187392,-98.4,0.1,CKS,True,False,False,False,False,False
323,8022244,2102880210775046528,-28.5,0.1,CKS,True,False,False,False,False,False
324,8022489,2102877015319104640,-13.9,0.1,CKS,True,False,False,False,False,False
325,8037145,2078286197246582016,-4.3,0.1,CKS,True,True,False,False,False,False
326,8051946,2078999608496984448,-82.7,5.8,Gaia,False,False,False,False,False,True
327,8056665,2075998903831657472,-39.3,0.3,APOGEE,True,False,False,False,False,False
328,8077137,2105318412166111232,-22.0,0.1,CKS,True,True,False,False,False,False
329,8105398,2078297810838102272,-53.4,2.2,Gaia,True,False,False,False,False,False
330,8120608,2079000330051813504,-62.0,0.1,APOGEE,True,False,True,False,False,False
331,8121310,2079005651508492032,11.0,0.1,CKS,True,False,False,False,False,False
332,8150320,2105930840143687680,-20.5,0.1,APOGEE,True,True,False,True,False,False
333,8158127,2103078397743762432,10.8,0.1,CKS,True,False,False,False,False,False
334,8160953,2126878048483137152,-18.0,0.1,CKS,True,True,False,False,False,False
335,8164257,2126194667646233984,3.9,0.1,CKS,True,False,False,False,False,False
336,8167996,2126336710805475712,-11.4,5.0,Gaia,True,False,False,False,False,False
337,8168187,2126342380162345344,0.7,4.6,Gaia,True,False,False,False,False,False
338,8193178,2076107343163028992,6.6,0.1,CKS,True,False,False,False,False,False
339,8212002,2105291955168605440,-3.5,0.1,CKS,True,False,False,False,False,False
340,8216763,2106615011253873920,-44.4,0.1,APOGEE,True,False,False,False,False,False
341,8218379,2105933417124075264,-22.0,0.1,APOGEE,True,False,False,False,False,False
342,8222395,2106045532950223104,-41.4,2.2,Gaia,False,False,False,False,False,True
343,8222813,2106043093408840960,-36.9,0.1,CKS,True,False,False,False,False,False
344,8226050,2102899314789524480,-0.4,5.6,Gaia,True,False,False,False,False,False
345,8226994,2126903680847794048,-8.7,0.1,CKS,True,False,False,False,False,False
346,8229458,2126870351901388672,-25.9,3.3,Gaia,False,False,False,False,False,True
347,8235924,2126343823271448832,-16.7,3.2,Gaia,False,False,False,False,True,False
348,8240797,2078327974388092544,-12.2,0.1,CKS,True,False,False,False,False,False
349,8247638,2078832551450444032,-2.7,0.1,CKS,True,False,False,False,False,False
350,8277797,2117317588719059968,-23.8,0.1,CKS,True,False,False,False,False,False
351,8278685,2105387062923575040,-15.3,0.1,CKS,True,False,True,False,False,False
352,8280511,2105343799713595904,10.4,0.1,CKS,True,False,True,False,False,False
353,8282651,2106617691313437568,6.8,0.1,APOGEE,True,False,False,False,False,False
354,8292840,2126918008858627712,-20.9,0.1,CKS,True,False,False,False,False,False
355,8332521,2081871906523180672,-12.6,0.1,CKS,True,False,False,False,False,False
356,8344004,2117317829237452160,-8.3,0.1,CKS,True,False,False,False,False,False
357,8355239,2106137960646125312,-8.8,0.1,CKS,True,False,False,False,False,False
358,8394721,2076085318570299136,-24.4,0.1,CKS,True,False,True,False,False,False
359,8395660,2082074942519913344,-57.9,0.1,CKS,True,False,False,False,False,False
360,8396660,2081891255360877568,4.6,0.1,CKS,False,False,False,False,False,True
361,8410727,2105415306628609024,-38.7,0.1,CKS,True,False,False,False,False,False
362,8416523,2105964306529014400,-37.1,0.1,CKS,False,False,False,False,True,False
363,8435766,2078373642776670080,-3.5,0.1,CKS,False,False,False,False,True,False
364,8456679,2076121602454770560,-18.8,0.1,CKS,True,False,False,False,False,False
365,8463346,2081897989863673216,-12.2,0.1,CKS,True,False,False,False,False,False
366,8478994,2106674071344722688,-30.9,0.1,CKS,True,False,True,False,False,False
367,8480285,2106710978002603904,-29.7,0.1,CKS,True,True,False,False,False,False
368,8494142,2126237131982289280,-26.0,0.1,CKS,True,False,False,False,False,False
369,8505920,2079650828617180288,-19.7,0.1,CKS,True,False,False,False,False,False
370,8544992,2106711424679833984,-21.8,0.1,APOGEE,True,False,False,False,False,False
371,8557374,2127001056345369984,-78.7,0.1,CKS,True,False,False,False,False,False
372,8558011,2126248505058677120,-221.6,0.1,CKS,True,False,False,False,True,False
373,8559644,2126569051355142656,-18.9,0.1,CKS,True,False,False,False,False,False
374,8561063,2126556132093765888,-86.8,4.6,Gaia,True,False,False,False,True,True
375,8564587,2126418658780855296,-20.4,0.1,CKS,True,True,False,False,False,False
376,8581240,2079100557410633472,-17.3,0.1,CKS,True,False,False,False,False,False
377,8609450,2106739943262307200,2.1,0.1,CKS,True,True,False,False,False,False
378,8611832,2106306495162679552,-36.8,0.1,CKS,True,True,False,False,False,False
379,8612275,2106316012810255104,-18.3,0.1,CKS,True,False,False,False,False,False
380,8613446,2106117482242718464,-35.0,0.1,APOGEE,False,False,False,False,False,True
381,8613535,2106208363750121728,-38.5,0.1,APOGEE,True,False,True,False,False,False
382,8616637,2127179245948119424,-42.1,0.1,CKS,True,False,False,False,False,False
383,8628758,2126432677554353280,-11.5,0.1,CKS,True,True,False,False,False,False
384,8631751,2079890934466943616,-225.0,0.3,APOGEE,False,False,False,False,False,True
385,8644288,2079295583282164992,-18.8,0.1,CKS,True,False,False,False,False,False
386,8644365,2079295514562689280,-9.8,0.1,CKS,True,False,False,False,False,False
387,8680979,2127181926007695744,-5.4,0.1,CKS,True,False,False,False,False,False
388,8689373,2126576679217244160,-56.1,0.1,CKS,True,False,False,False,False,False
389,8692861,2126436800722944000,-38.7,0.1,CKS,True,False,False,False,False,False
390,8738735,2106748052160620928,-35.5,0.1,CKS,True,False,False,False,False,False
391,8753657,2126601108991279872,-58.4,0.1,CKS,True,False,False,False,False,False
392,8753896,2126597569938248064,-56.9,0.1,CKS,True,False,False,False,False,False
393,8760040,2079897050500386944,10.8,0.1,APOGEE,True,False,False,False,False,False
394,8773015,2079298435140815360,-40.6,0.1,CKS,True,False,False,False,False,False
395,8780959,2082161219824397568,-12.6,10.6,Gaia,True,False,False,False,False,False
396,8804283,2106371744306291328,-26.0,0.1,CKS,True,False,True,False,False,False
397,8804845,2106374557504930944,-41.5,0.1,CKS,True,False,False,False,True,False
398,8806123,2106339927188171776,-115.0,0.1,CKS,True,True,False,False,False,False
399,8822216,2126509368492076928,-29.0,0.1,APOGEE,True,False,False,False,False,False
400,8827575,2079880695265507328,-12.3,0.1,CKS,True,False,False,False,False,False
401,8838950,2079397562987622656,1.6,7.1,Gaia,True,False,False,False,False,False
402,8874090,2106246984096567552,-14.7,0.2,APOGEE,True,False,True,False,False,False
403,8883329,2127390970655877888,-21.5,0.1,CKS,True,False,False,False,False,False
404,8890150,2126465903421535744,-20.0,0.1,APOGEE,True,False,False,False,False,False
405,8890783,2126454633427425664,-18.5,0.1,CKS,True,False,False,False,False,False
406,8890924,2127956360152391168,-19.6,0.1,CKS,True,False,False,False,False,False
407,8934103,2106988158011587072,-56.6,0.3,APOGEE,True,False,False,False,False,False
408,8947520,2127065652653876992,9.8,0.1,CKS,False,False,False,False,True,False
409,8950568,2127398083121764736,-15.2,0.1,CKS,True,False,True,False,False,False
410,8962094,2079885608708649344,17.4,0.1,CKS,True,False,False,False,False,False
411,8972058,2079368391569401600,-56.1,0.1,CKS,True,False,False,False,False,False
412,9002278,2107001283431633408,16.8,0.1,CKS,True,False,False,False,False,False
413,9002538,2106994445843935872,-16.6,0.1,CKS,True,False,True,False,False,False
414,9006186,2106406069684947840,7.0,0.1,CKS,True,False,True,False,False,False
415,9006449,2106402496271967360,-32.8,0.1,CKS,True,False,False,False,False,False
416,9020160,2126648731589350272,6.7,0.1,CKS,True,False,True,False,False,False
417,9022166,2126660856277325696,1.3,0.1,CKS,True,False,False,False,False,False
418,9026749,2127973677460755584,-13.3,0.1,CKS,True,False,False,False,False,False
419,9071593,2106996095111385728,-49.4,0.2,APOGEE,True,False,False,False,False,False
420,9072639,2106832847695272448,-23.2,0.1,CKS,False,False,False,False,False,True
421,9093086,2128022090332078080,-12.1,0.1,APOGEE,True,True,False,False,False,False
422,9100953,2079807646464016256,20.7,0.2,APOGEE,True,False,False,False,False,False
423,9101496,2079810120364906880,13.5,0.1,CKS,True,False,False,False,False,False
424,9109857,2079417697791751296,11.6,0.1,CKS,False,False,False,False,False,True
425,9117416,2085204015173031552,-33.6,0.1,CKS,True,False,False,False,False,False
426,9141746,2106412082639238400,-67.1,0.2,APOGEE,True,False,False,True,False,False
427,9146018,2130243550494676480,-10.2,0.1,CKS,True,False,False,False,False,False
428,9149789,2127096198461768704,-25.9,0.1,CKS,False,False,False,False,True,False
429,9205938,2106496607595412480,-65.7,0.1,CKS,True,False,False,False,False,False
430,9209624,2130255885640736768,-24.5,0.1,CKS,True,False,False,False,False,False
431,9221517,2128039304560957952,3.5,0.1,CKS,False,False,False,False,True,False
432,9285265,2127985806448631808,-14.5,0.2,APOGEE,True,False,False,False,False,False
433,9334289,2130250731680096384,10.7,0.1,CKS,True,True,False,False,False,False
434,9334893,2127340290041707520,7.6,0.1,APOGEE,True,False,False,False,False,False
435,9336200,2127307888808670976,-8.0,0.1,APOGEE,False,False,False,False,False,True
436,9347899,2128013019361703936,-171.6,0.1,CKS,True,False,False,False,False,False
437,9349757,2080057269961317120,-22.6,0.1,APOGEE,True,False,False,False,False,False
438,9351316,2080018374737161984,-15.4,0.1,APOGEE,True,False,False,False,False,False
439,9353742,2080193506325008256,-30.4,0.1,CKS,False,False,False,False,True,False
440,9364290,2085261705174452736,-54.7,0.1,CKS,True,False,False,False,False,False
441,9388479,2107406178588473728,-17.1,0.1,APOGEE,True,False,False,False,True,False
442,9411166,2080061393129929088,-2.8,0.1,CKS,True,False,False,False,False,False
443,9412760,2080067749681845504,-20.5,0.0,APOGEE,True,True,False,False,False,False
444,9415172,2080202611655694336,-35.2,0.1,APOGEE,True,False,False,False,False,True
445,9451706,2107266570672734592,-21.1,0.1,CKS,True,False,True,False,False,False
446,9455556,2130315224909221120,-5.4,0.1,CKS,True,False,False,False,False,False
447,9456281,2130270832127012096,-28.3,0.1,APOGEE,False,False,False,False,True,False
448,9458613,2127355923723254272,14.1,0.1,CKS,True,False,True,False,False,False
449,9466668,2128250926189039488,-9.9,0.1,CKS,True,False,False,False,False,True
450,9467404,2128242611132484736,2.2,0.1,CKS,False,False,False,False,True,False
451,9471268,2128098197152438144,-16.7,0.1,CKS,True,False,True,False,False,False
452,9471974,2080062630081883264,-14.8,0.1,CKS,True,False,False,False,False,False
453,9472074,2080062389562356864,-9.0,0.1,APOGEE,False,False,False,False,True,False
454,9473078,2080070975195117312,-44.8,0.1,CKS,False,False,False,False,True,False
455,9474756,2080024971807131392,-18.1,0.1,APOGEE,True,False,False,False,False,False
456,9475552,2080388566557873280,-10.9,0.1,CKS,True,False,False,False,True,False
457,9480189,2080246282881778048,-7.2,0.1,CKS,True,False,False,False,False,False
458,9489524,2085281530744134272,-6.9,0.1,CKS,True,False,False,False,False,False
459,9517393,2130321925058256384,-4.6,0.1,CKS,True,False,False,False,False,False
460,9518318,2130363259822710272,-19.8,0.1,CKS,True,False,False,False,False,False
461,9529744,2128079230577866880,-46.7,0.1,CKS,True,False,False,False,False,False
462,9530945,2128067720065692672,4.9,0.1,CKS,True,False,False,False,False,False
463,9579641,2130368310704421120,0.4,0.1,CKS,True,True,False,False,False,False
464,9580167,2130359858208650752,-24.1,0.1,APOGEE,False,False,False,False,True,False
465,9590976,2128268380936413568,-14.6,0.1,CKS,True,False,True,False,False,False
466,9597345,2080452613110460928,-55.4,0.1,CKS,True,False,False,False,False,False
467,9602613,2080271674728481280,-19.0,0.1,CKS,True,False,True,False,False,False
468,9634821,2107244481660894592,-22.8,0.1,CKS,True,False,False,False,False,False
469,9636135,2107279803471399168,-29.2,0.2,APOGEE,True,False,False,False,False,False
470,9642018,2127378704229941120,14.7,0.1,CKS,False,False,False,False,True,False
471,9649706,2126806992544494720,-19.6,0.1,CKS,False,False,False,False,False,True
472,9650808,2128263364414395136,-35.3,0.1,CKS,True,False,False,False,False,False
473,9654875,2128119878147696256,7.6,0.1,APOGEE,False,False,False,False,False,True
474,9663113,2080266967444876032,7.8,0.1,CKS,True,False,False,False,False,False
475,9718066,2080095512350543744,-61.8,0.1,CKS,True,False,False,False,False,False
476,9729691,2085527924426959104,-36.6,0.1,CKS,True,False,False,False,False,False
477,9757613,2107317358665730688,9.0,0.1,APOGEE,True,False,True,False,False,False
478,9758032,2107311929826860800,9.1,0.0,APOGEE,False,False,False,False,False,True
479,9758089,2107311723669410560,-62.4,0.1,CKS,True,False,False,False,False,False
480,9761615,2130434384481265408,-26.6,0.0,APOGEE,False,False,False,False,False,True
481,9775938,2128150217796747520,-45.0,0.1,APOGEE,True,False,False,False,False,False
482,9782691,2080334106374197376,-12.0,0.1,CKS,True,False,False,False,False,False
483,9821454,2130625287187139072,-40.3,0.1,CKS,True,True,False,False,False,False
484,9823457,2130405041264941184,-11.9,0.1,CKS,True,False,False,False,False,False
485,9823519,2130405728459739520,2.3,0.2,APOGEE,True,False,False,False,False,False
486,9825174,2127755733639236992,-51.4,0.2,APOGEE,False,False,False,False,True,False
487,9836563,2128152416820070400,-4.6,0.1,CKS,True,False,True,False,False,False
488,9839821,2080466185207274880,-26.1,0.1,CKS,True,False,False,False,False,False
489,9872283,2119194936102585472,-22.0,0.1,CKS,True,False,False,False,False,True
490,9873254,2119511080054847616,-8.1,0.1,CKS,True,False,False,False,True,False
491,9881662,2130443730330509312,-27.8,0.1,CKS,True,False,False,False,False,False
492,9883606,2130770766319922560,8.1,0.1,CKS,True,False,True,False,False,False
493,9884104,2127771917075703424,-16.6,0.1,CKS,True,False,False,False,False,False
494,9885417,2127777307254217472,-31.2,0.1,CKS,False,False,False,False,True,False
495,9886361,2127815657021840128,-32.0,0.1,CKS,True,False,False,False,False,False
496,9892816,2128298617506651904,-27.3,0.1,CKS,True,True,False,True,False,True
497,9896018,2128198974266072192,-17.0,0.1,APOGEE,True,True,False,False,False,False
498,9896558,2128152897857003264,-41.9,0.1,APOGEE,True,False,False,False,False,False
499,9904006,2080340222407746816,10.1,0.1,CKS,True,False,False,False,False,False
500,9909735,2085559604106082688,-24.9,0.1,CKS,True,False,False,False,False,False
501,9941859,2130634667395736704,-29.6,0.1,CKS,True,False,False,False,False,False
502,9946525,2127828988601389440,-16.9,0.1,APOGEE,True,False,False,False,False,True
503,9947653,2127819883269785088,12.3,0.1,CKS,True,False,False,False,False,False
504,9950612,2129084935820532608,17.7,0.1,CKS,True,False,False,False,False,False
505,9962455,2080529922521395712,2.2,0.1,CKS,True,False,False,False,False,False
506,9963524,2080344586094498432,2.8,0.1,CKS,True,False,False,True,False,False
507,9967771,2086302805244921984,-32.3,0.1,CKS,True,False,False,False,True,False
508,9973109,2085599186522693632,-25.2,4.4,Gaia,True,False,False,False,False,False
509,10000941,2130633430445267584,-25.1,0.1,CKS,True,False,False,False,False,False
510,10002866,2130460394803778816,-21.0,0.1,CKS,True,False,False,False,False,False
511,10004738,2127798442794047104,-27.5,0.1,CKS,True,False,True,False,False,False
512,10005758,2127790368255394048,-3.1,0.1,CKS,True,False,False,False,False,False
513,10006641,2127829847594856832,-23.8,0.1,CKS,False,False,False,False,True,False
514,10019643,2128525769736134016,-18.8,0.1,APOGEE,True,False,False,False,False,False
515,10024051,2080534148769345408,-86.5,0.1,CKS,False,False,False,False,True,False
516,10027323,2086315415269037696,-52.8,0.1,CKS,True,False,False,False,False,False
517,10028792,2086306584816171392,1.3,5.1,Gaia,True,False,True,False,False,False
518,10055126,2119534646538533888,-36.6,0.1,CKS,True,False,False,False,False,False
519,10070468,2127836719542510848,-28.3,0.0,APOGEE,False,False,False,False,False,True
520,10070479,2127837269297376256,-20.0,0.0,APOGEE,False,False,False,False,False,True
521,10089911,2080362899836411136,-9.1,3.3,Gaia,True,False,True,False,False,False
522,10122538,2107617246162706048,-37.9,0.1,CKS,True,True,False,False,False,False
523,10130039,2130661880308812800,-34.7,0.1,CKS,True,False,False,False,False,False
524,10136549,2127851116271982848,-62.8,0.1,CKS,True,False,False,False,False,False
525,10153855,2080563320187721344,-26.4,4.2,Gaia,False,False,False,False,False,True
526,10186945,2119583510383666560,-12.6,0.1,CKS,False,False,False,False,True,False
527,10187017,2119583201145735808,-28.4,0.1,CKS,True,False,True,False,False,False
528,10189546,2107622335702262400,4.0,0.1,CKS,True,False,False,False,False,False
529,10190777,2107596978215473024,-30.9,1.8,Gaia,False,False,False,False,False,True
530,10220837,2080561636560110464,33.5,0.1,CKS,False,False,False,False,False,True
531,10227020,2086337508581280256,-31.0,0.1,CKS,True,True,False,False,False,False
532,10252275,2119409512668086656,-15.0,0.1,CKS,True,False,False,False,False,False
533,10253547,2119591206965104768,-7.0,0.1,CKS,True,False,False,False,False,False
534,10265898,2130825020347168512,-15.9,0.1,CKS,True,False,False,False,False,False
535,10271806,2129161734133025408,10.8,0.1,CKS,True,False,True,False,False,False
536,10272442,2129158435598210816,-36.9,0.1,CKS,True,False,False,False,False,False
537,10281221,2128571777426188928,0.8,0.1,CKS,False,False,False,False,True,False
538,10285631,2080580328258222208,-25.8,0.1,CKS,True,False,False,False,False,False
539,10290666,2086398222240415616,-60.5,0.1,CKS,True,True,False,False,False,False
540,10319385,2119593990103923840,-38.4,0.1,CKS,False,False,False,False,True,False
541,10328393,2130683904901068800,-36.3,0.1,CKS,True,False,False,False,False,False
542,10332883,2127904992341848960,15.7,0.0,APOGEE,False,False,False,False,False,True
543,10337517,2129164173675031936,-9.9,0.1,CKS,True,False,True,False,False,False
544,10350571,2080605823183999616,0.9,0.1,CKS,True,False,False,False,False,False
545,10352333,2080586100694474240,-19.1,0.1,CKS,False,False,False,False,False,True
546,10358759,2086435189017387264,-49.5,0.1,CKS,True,False,True,False,False,False
547,10386922,2107644188496163200,1.0,0.1,CKS,True,False,False,False,False,False
548,10388286,2107607354856794880,-26.3,0.0,APOGEE,False,False,False,False,False,True
549,10397751,2130911435088877056,-26.3,0.1,CKS,True,True,False,False,False,False
550,10404582,2129141083930129536,-2.8,0.1,CKS,True,False,False,False,False,False
551,10426656,2085701097508446464,31.0,0.1,CKS,True,False,False,False,False,False
552,10460984,2130889204338693504,10.9,0.1,CKS,True,False,False,False,False,False
553,10468940,2129193070214982016,-15.1,0.1,CKS,True,False,False,False,False,False
554,10489206,2086439488284337536,-31.7,4.3,Gaia,True,False,True,False,False,False
555,10526887,2130976787311412352,-154.7,0.1,APOGEE,False,False,False,False,False,True
556,10538176,2128818411627270528,-7.3,0.1,CKS,True,False,False,False,False,False
557,10545066,2080650559563974144,-60.7,0.1,CKS,True,False,False,False,False,False
558,10552611,2086455740440489472,-19.3,0.1,CKS,True,False,False,False,False,False
559,10554999,2086468453545432960,-33.5,0.1,CKS,True,False,False,False,False,False
560,10577994,2119814820141727232,0.0,0.1,CKS,True,False,False,False,False,False
561,10585738,2131541867567734528,-28.7,0.1,CKS,False,False,False,False,True,False
562,10586004,2131494313689868416,-21.8,0.1,CKS,True,False,False,False,False,False
563,10591855,2130932428889277824,-23.7,0.0,APOGEE,False,False,False,False,False,True
564,10600261,2129234336259850240,-20.8,0.1,CKS,True,False,False,False,False,False
565,10601284,2128504397979254528,-35.8,0.1,CKS,True,True,False,False,False,False
566,10647452,2107681262654003328,-15.6,0.1,CKS,False,False,False,False,True,False
567,10656823,2130982113070876160,-20.7,0.1,CKS,True,False,False,False,False,False
568,10657406,2130979570450326912,-20.9,0.1,CKS,True,False,False,False,False,True
569,10717241,2131523553827356544,-26.7,5.6,Gaia,True,True,False,False,False,False
570,10718726,2131136491375075328,-28.9,0.1,CKS,True,False,False,False,False,False
571,10723367,2130963696251416960,-22.4,0.1,CKS,True,False,True,False,False,False
572,10723750,2130959744881558272,-12.4,0.1,CKS,True,False,False,False,False,False
573,10730034,2129295427874937856,8.2,0.1,CKS,True,False,False,False,False,False
574,10788461,2130991596358782464,-35.8,0.1,CKS,True,False,False,False,False,False
575,10793172,2129417198787412608,-20.1,6.5,Gaia,True,True,False,False,False,False
576,10797460,2129273849959814656,-32.1,0.1,CKS,True,False,False,False,False,False
577,10843590,2119711156811669120,19.1,0.1,CKS,True,False,False,False,False,False
578,10858691,2129503716608032256,-50.8,0.1,CKS,True,False,False,False,False,True
579,10872983,2086660283961964416,-64.4,0.1,CKS,True,False,False,False,False,False
580,10875245,2086625752425381632,5.6,0.1,CKS,True,False,True,False,False,False
581,10878263,2086519821353411456,-28.5,0.1,CKS,True,False,False,False,False,False
582,10905239,2131709921047710336,-77.7,0.1,CKS,True,False,False,False,False,False
583,10905911,2131677584235170048,-48.5,0.1,CKS,False,False,False,False,False,True
584,10910878,2131114947819394816,5.1,0.1,CKS,True,False,False,False,False,False
585,10916600,2129467364005869184,-40.3,0.1,CKS,True,False,True,False,False,False
586,10925104,2128939873302216320,-57.6,0.1,CKS,True,False,False,False,False,False
587,10933561,2086718317558873984,7.1,0.1,CKS,True,False,False,False,False,False
588,10937029,2086498312157538688,-15.0,0.1,CKS,True,False,False,False,False,False
589,10973664,2129503235571760128,3.6,0.1,CKS,True,False,False,False,False,True
590,10973814,2129509381668153984,-14.1,0.1,CKS,True,False,False,False,False,False
591,10975146,2129330577887487744,8.7,0.1,CKS,False,False,False,False,True,False
592,10978763,2128911251641171200,-15.0,0.1,CKS,True,False,True,False,False,False
593,10982872,2128724678262662144,-47.6,0.1,CKS,True,False,False,False,False,False
594,10984090,2134719834131370496,-1.2,0.1,CKS,True,False,False,False,False,False
595,11013201,2119765376479083264,-14.0,0.3,APOGEE,True,False,True,False,False,False
596,11014932,2131737340118958336,12.4,0.1,CKS,True,False,False,False,False,False
597,11018648,2131911750150748160,0.9,0.1,CKS,True,False,False,False,False,False
598,11037335,2134730897967299968,-54.0,0.1,APOGEE,True,False,False,False,False,False
599,11069176,2143749504651818368,-20.4,0.1,CKS,True,False,False,False,False,False
600,11071200,2131790352897793664,7.2,4.6,Gaia,True,False,False,False,False,False
601,11074178,2131178238457347712,4.8,0.1,CKS,True,False,False,False,False,False
602,11074835,2131169545443676032,14.5,0.1,CKS,True,False,False,False,False,False
603,11080405,2129492824571882240,-12.0,0.1,CKS,True,False,False,False,False,False
604,11086270,2128925579652377472,0.1,0.1,CKS,True,False,False,False,False,False
605,11090556,2128776801985730048,-30.9,0.1,CKS,True,True,False,False,False,False
606,11121752,2143746515354698496,-9.1,0.1,CKS,True,False,False,False,False,False
607,11122894,2131748747552136960,-9.9,0.1,CKS,True,True,False,False,False,False
608,11125797,2131965454422070784,-29.2,0.1,CKS,True,False,False,False,False,False
609,11135308,2129527974583414400,-42.0,0.1,CKS,False,False,False,False,False,True
610,11153121,2086932653608913024,-38.6,0.1,CKS,True,False,False,False,False,False
611,11187332,2129577727484793088,-73.4,0.1,CKS,False,False,False,False,True,False
612,11192998,2129025841368107136,-29.7,0.1,CKS,True,False,False,False,False,True
613,11197853,2134740827931816704,-11.6,0.0,APOGEE,False,False,False,False,True,False
614,11246161,2129686647856175104,18.8,0.1,CKS,False,False,False,False,True,False
615,11253827,2134847343121798528,-14.5,0.1,CKS,True,False,False,False,False,False
616,11284772,2131799084568477056,-3.1,5.7,Gaia,True,False,False,False,False,False
617,11288051,2131287021388901504,-68.9,0.1,CKS,True,False,False,False,False,False
618,11288772,2131295680042759808,-32.8,4.4,Gaia,False,False,False,False,False,True
619,11295426,2129550445852902656,-21.0,0.1,CKS,True,False,False,False,False,False
620,11308499,2086824935828106496,-45.8,0.1,CKS,True,False,False,False,False,False
621,11336883,2131859244171951616,-18.2,0.1,CKS,True,False,False,False,False,False
622,11360805,2086814864122389760,18.8,0.1,CKS,True,False,False,False,False,False
623,11361646,2086827237930612096,-43.0,0.1,CKS,True,False,False,False,False,False
624,11389771,2131867357368794624,-12.0,0.1,CKS,True,False,False,False,False,False
625,11401182,2129939398090453504,5.9,0.1,CKS,False,False,False,False,True,False
626,11401755,2129931456691176576,8.5,0.1,CKS,True,False,False,False,False,False
627,11401767,2129931942027348608,-28.2,0.1,CKS,True,True,False,False,False,False
628,11442793,2132193431285570304,-17.4,0.1,CKS,True,False,True,False,False,False
629,11450414,2132614922197436928,-66.9,0.1,CKS,True,False,False,False,False,False
630,11453930,2129936202634908288,2.0,0.1,CKS,False,False,False,False,True,False
631,11461433,2134837069559538176,-19.0,0.1,CKS,False,False,False,False,False,True
632,11512246,2135019107451751168,-26.1,0.1,CKS,True,True,False,False,False,False
633,11518201,2086851221028031104,1.3,0.0,APOGEE,False,False,False,False,False,True
634,11521793,2087172999977491328,-32.2,0.1,CKS,True,False,False,False,False,False
635,11547505,2132214871762396160,21.1,0.1,CKS,False,False,False,False,True,False
636,11547513,2132215421518219392,-26.9,0.1,CKS,True,False,False,False,False,False
637,11550689,2132825031998009728,-0.3,4.3,Gaia,False,False,False,False,True,False
638,11551692,2132768956905956352,-19.7,0.1,CKS,True,False,False,False,False,False
639,11560897,2129833810615727488,-26.5,0.1,CKS,True,False,False,False,False,False
640,11566064,2134842189160723072,-7.8,0.2,APOGEE,True,False,False,False,False,False
641,11568987,2134886100904948608,-35.1,0.1,APOGEE,True,False,False,False,False,False
642,11600889,2132086400701217792,-24.9,0.1,CKS,False,False,False,False,True,False
643,11601584,2132078120004385152,-70.3,0.1,CKS,True,True,False,False,False,False
644,11618601,2134931077802625792,-6.3,0.1,APOGEE,True,False,False,False,False,False
645,11669239,2134933208106983168,-35.5,0.1,APOGEE,True,False,True,False,False,False
646,11670125,2134907747540447232,-11.5,0.0,APOGEE,False,False,False,False,False,True
647,11709124,2133022669212268800,-8.7,0.1,CKS,True,False,True,False,False,False
648,11709244,2133021810218800384,-18.9,0.1,CKS,True,False,True,False,False,False
649,11752632,2132156632006693504,-61.3,0.1,CKS,False,False,False,False,True,False
650,11752906,2132144056342471168,9.4,5.5,Gaia,True,False,False,False,False,False
651,11754430,2133584309198180736,-8.6,0.1,CKS,True,False,False,False,False,False
652,11773022,2135275362382289280,-4.3,0.1,CKS,True,False,False,False,False,False
653,11774991,2087250476887856256,-23.0,0.1,CKS,True,False,True,False,False,False
654,11807274,2132885161540029952,-2.8,0.1,CKS,True,True,False,False,False,False
655,11823054,2135292507890372224,-42.7,0.1,CKS,True,False,False,False,False,False
656,11853878,2132152474478407040,-27.8,2.6,Gaia,True,True,False,False,False,False
657,11870545,2135140981443805312,-15.9,0.1,APOGEE,False,False,False,False,True,False
658,11904151,2132155017099178624,-99.1,0.1,CKS,True,False,False,False,True,False
659,11918099,2135124213891990912,-26.0,0.1,APOGEE,True,False,False,False,False,False
660,11968463,2135203000771400320,-4.6,0.1,CKS,True,False,True,False,False,False
661,12058147,2133127363335546112,-24.1,0.1,CKS,False,False,False,False,False,True
662,12058204,2133124511477266176,-5.3,0.1,CKS,True,False,True,False,False,False
663,12058931,2133080462292772096,-46.8,0.1,CKS,True,False,False,False,False,False
664,12066335,2135223204298512128,5.5,0.1,APOGEE,True,False,False,False,False,False
665,12068975,2135179533070399232,3.3,0.1,CKS,True,True,False,False,False,False
666,12115188,2135230729080669184,-9.2,0.1,CKS,False,False,False,False,True,False
667,12116489,2135237601028549888,-13.2,0.1,APOGEE,True,False,True,False,False,False
668,12120307,2135378231142791808,-7.4,0.1,CKS,True,True,False,False,False,False
669,12154526,2133309160710350336,-34.6,0.1,CKS,True,False,False,False,False,False
670,12170648,2135416409106562688,-12.4,0.1,CKS,False,False,False,False,True,False
671,12206313,2133178765503484160,-12.4,0.1,CKS,True,False,False,False,False,False
672,12252424,2133369840008452224,1.6,0.1,CKS,True,False,False,False,False,False
673,12256520,2133173542823321344,-45.6,4.4,Gaia,True,False,False,False,False,False
674,12265786,2135567385797165184,-35.5,0.1,APOGEE,False,False,False,False,True,False
675,12266636,2135398473324811392,-54.1,0.1,APOGEE,True,False,False,False,False,False
676,12306058,2133196151531241216,21.4,0.1,CKS,True,False,False,False,False,False
677,12314973,2135590578620605568,-18.1,0.1,CKS,True,False,False,False,False,False
678,12366084,2135595045386787200,-49.8,0.1,APOGEE,True,False,False,False,False,False
679,12405333,2133215461704521088,0.0,0.1,CKS,False,False,False,False,True,False
680,12469800,2135692661402242176,-2.2,0.0,APOGEE,False,False,False,False,False,True
681,12470844,2135507084456876928,-8.9,0.1,APOGEE,True,False,False,False,False,False
682,12600735,2133285383772329344,-33.5,0.1,CKS,True,False,False,False,False,False

